Physics-Guided Neural Networks for Feedforward Control: An Orthogonal Projection-Based Approach

Unknown nonlinear dynamics can limit the performance of model-based feedforward control. The aim of this paper is to develop a feedforward control framework for systems with unknown, typically nonlinear, dynamics. To address the unknown dynamics, a physics-based feedforward model is complemented by a neural network. The neural network output in the subspace of the model is penalized through orthogonal projection. This results in uniquely identifiable model coefficients, enabling both increased performance and good generalization. The feedforward control framework is validated on a representative system with performance limiting nonlinear friction characteristics.

==> Figures/Model/ref1-1.tsv <==
0	0
0.501	0
0.503	0.0625183142862014
0.506	0.313840270590748
0.511	1.15837738869591
0.518	3.16863973455263
0.525	4.72975344645137
0.53	5.23474232059135
0.534	5.32512469021162
0.547	5.51113815951013
0.557	5.60652250946695
0.565	5.65394699543127
0.572	5.67712487235155
0.578	5.6855864877682
0.583	5.68597862030982
0.588	5.68138945512489
0.595	5.66834714008124
0.605	5.64027952774006
0.623	5.57595945391872
0.655	5.46225880121678
0.673	5.41120808716879
0.689	5.37553752148059
0.704	5.35006025601033
0.719	5.33154445253925
0.734	5.31910810994313
0.749	5.31185368249129
0.764	5.30893825391641
0.78	5.30976219244499
0.798	5.31458450722929
0.819	5.32423715891206
0.845	5.34056426419518
0.878	5.36594719306531
0.924	5.40638644287976
0.986	5.46532139238348
0.988	5.40482744419957
0.991	5.15793119459021
0.996	4.32975077714962
1.004	2.1074638881306
1.011	0.797668470859668
1.015	0.506443445118203
1.019	0.423196688411844
1.022	0.173378951754689
1.027	-0.659679732447649
1.035	-2.88978530303283
1.042	-4.20641529584474
1.046	-4.50153660385713
1.048	-4.52428941237958
1.128	-4.59954126619378
1.173	-4.63725602945998
1.205	-4.65958064393616
1.23	-4.67266056992442
1.25	-4.67910087244671
1.267	-4.68080312630469
1.282	-4.67866177975284
1.296	-4.67290773471055
1.31	-4.66284241657051
1.324	-4.64774437323239
1.338	-4.62688129211018
1.353	-4.59737365295255
1.369	-4.5571283735163
1.387	-4.50114804395944
1.413	-4.40613705893113
1.434	-4.33419386933902
1.444	-4.31124080020585
1.45	-4.30418244366486
1.455	-4.30350011415668
1.46	-4.3085967533692
1.465	-4.3205136427923
1.471	-4.34529042025523
1.478	-4.39075682689679
1.486	-4.46703413181785
1.496	-4.60020799097945
1.502	-4.69869161299127
1.503	-4.69545318949351
1.505	-4.62710165105254
1.508	-4.36839162239821
1.513	-3.51361224944068
1.529	-0.124037667766505
1.532	-1.77635683940025e-15
1.534	-1.77635683940025e-15
1.536	-0.0625183142862031
1.539	-0.31384027059075
1.544	-1.15837738869592
1.551	-3.16863973455263
1.558	-4.72975344645137
1.563	-5.23474232059135
1.567	-5.32512469021163
1.58	-5.51113815951013
1.59	-5.60652250946695
1.598	-5.65394699543127
1.605	-5.67712487235155
1.611	-5.6855864877682
1.616	-5.68597862030982
1.621	-5.68138945512489
1.628	-5.66834714008124
1.638	-5.64027952774006
1.656	-5.57595945391873
1.688	-5.46225880121678
1.706	-5.41120808716879
1.722	-5.37553752148059
1.737	-5.35006025601033
1.752	-5.33154445253925
1.767	-5.31910810994313
1.782	-5.31185368249129
1.797	-5.30893825391641
1.813	-5.309762192445
1.831	-5.31458450722929
1.852	-5.32423715891206
1.878	-5.34056426419518
1.911	-5.36594719306531
1.957	-5.40638644287976
2.019	-5.46532139238348
2.021	-5.40482744419957
2.024	-5.15793119459021
2.029	-4.32975077714962
2.037	-2.1074638881306
2.044	-0.797668470859668
2.048	-0.506443445118204
2.052	-0.423196688411845
2.055	-0.17337895175469
2.06	0.659679732447648
2.068	2.88978530303283
2.075	4.20641529584474
2.079	4.50153660385713
2.081	4.52428941237958
2.161	4.59954126619378
2.206	4.63725602945998
2.238	4.65958064393616
2.263	4.67266056992442
2.283	4.6791008724467
2.3	4.68080312630469
2.315	4.67866177975284
2.329	4.67290773471055
2.343	4.66284241657051
2.357	4.64774437323239
2.371	4.62688129211018
2.386	4.59737365295255
2.402	4.5571283735163
2.42	4.50114804395944
2.446	4.40613705893112
2.467	4.33419386933902
2.477	4.31124080020585
2.483	4.30418244366486
2.488	4.30350011415668
2.493	4.3085967533692
2.498	4.3205136427923
2.504	4.34529042025523
2.511	4.39075682689679
2.519	4.46703413181785
2.529	4.60020799097945
2.535	4.69869161299127
2.536	4.69545318949351
2.538	4.62710165105254
2.541	4.3683916223982
2.546	3.51361224944068
2.562	0.124037667766503
2.565	0
2.817	0
2.819	0.0625183142862014
2.822	0.313840270590748
2.827	1.15837738869591
2.834	3.16863973455263
2.841	4.72975344645137
2.846	5.23474232059135
2.85	5.32512469021162
2.863	5.51113815951013
2.873	5.60652250946695
2.881	5.65394699543127
2.888	5.67712487235155
2.894	5.6855864877682
2.899	5.68597862030982
2.904	5.68138945512489
2.911	5.66834714008124
2.921	5.64027952774006
2.939	5.57595945391872
2.971	5.46225880121678
2.989	5.41120808716879
3.005	5.37553752148059
3.02	5.35006025601033
3.035	5.33154445253925
3.05	5.31910810994313
3.065	5.31185368249129
3.08	5.30893825391641
3.096	5.30976219244499
3.114	5.31458450722929
3.135	5.32423715891206
3.161	5.34056426419518
3.194	5.36594719306531
3.24	5.40638644287976
3.302	5.46532139238348
3.304	5.40482744419957
3.307	5.15793119459021
3.312	4.32975077714962
3.32	2.1074638881306
3.327	0.797668470859668
3.331	0.506443445118203
3.335	0.423196688411844
3.338	0.173378951754689
3.343	-0.659679732447649
3.351	-2.88978530303283
3.358	-4.20641529584474
3.362	-4.50153660385713
3.364	-4.52428941237958
3.444	-4.59954126619378
3.489	-4.63725602945998
3.521	-4.65958064393616
3.546	-4.67266056992442
3.566	-4.67910087244671
3.583	-4.68080312630469
3.598	-4.67866177975284
3.612	-4.67290773471055
3.626	-4.66284241657051
3.64	-4.64774437323239
3.654	-4.62688129211018
3.669	-4.59737365295255
3.685	-4.5571283735163
3.703	-4.50114804395944
3.729	-4.40613705893113
3.75	-4.33419386933902
3.76	-4.31124080020585
3.766	-4.30418244366486
3.771	-4.30350011415668
3.776	-4.3085967533692
3.781	-4.3205136427923
3.787	-4.34529042025523
3.794	-4.39075682689679
3.802	-4.46703413181785
3.812	-4.60020799097945
3.818	-4.69869161299127
3.819	-4.69545318949351
3.821	-4.62710165105254
3.824	-4.36839162239821
3.829	-3.51361224944068
3.845	-0.124037667766505
3.848	-1.77635683940025e-15
3.85	-1.77635683940025e-15
3.852	-0.0625183142862031
3.855	-0.31384027059075
3.86	-1.15837738869592
3.867	-3.16863973455263
3.874	-4.72975344645137
3.879	-5.23474232059135
3.883	-5.32512469021163
3.896	-5.51113815951013
3.906	-5.60652250946695
3.914	-5.65394699543127
3.921	-5.67712487235155
3.927	-5.6855864877682
3.932	-5.68597862030982
3.937	-5.68138945512489
3.944	-5.66834714008124
3.954	-5.64027952774006
3.972	-5.57595945391873
4.004	-5.46225880121678
4.022	-5.41120808716879
4.038	-5.37553752148059
4.053	-5.35006025601033
4.068	-5.33154445253925
4.083	-5.31910810994313
4.098	-5.31185368249129
4.113	-5.30893825391641
4.129	-5.309762192445
4.147	-5.31458450722929
4.168	-5.32423715891206
4.194	-5.34056426419518
4.227	-5.36594719306531
4.273	-5.40638644287976
4.335	-5.46532139238348
4.337	-5.40482744419957
4.34	-5.15793119459021
4.345	-4.32975077714962
4.353	-2.1074638881306
4.36	-0.797668470859668
4.364	-0.506443445118204
4.368	-0.423196688411845
4.371	-0.17337895175469
4.376	0.659679732447648
4.384	2.88978530303283
4.391	4.20641529584474
4.395	4.50153660385713
4.397	4.52428941237958
4.477	4.59954126619378
4.522	4.63725602945998
4.554	4.65958064393616
4.579	4.67266056992442
4.599	4.6791008724467
4.616	4.68080312630469
4.631	4.67866177975284
4.645	4.67290773471055
4.659	4.66284241657051
4.673	4.64774437323239
4.687	4.62688129211018
4.702	4.59737365295255
4.718	4.5571283735163
4.736	4.50114804395944
4.762	4.40613705893112
4.783	4.33419386933902
4.793	4.31124080020585
4.799	4.30418244366486
4.804	4.30350011415668
4.809	4.3085967533692
4.814	4.3205136427923
4.82	4.34529042025523
4.827	4.39075682689679
4.835	4.46703413181785
4.845	4.60020799097945
4.851	4.69869161299127
4.852	4.69545318949351
4.854	4.62710165105254
4.857	4.3683916223982
4.862	3.51361224944068
4.878	0.124037667766503
4.881	0
5.381	0


==> Figures/Model/ref1-2.tsv <==
0	0
0.501	0
0.503	0.0624430709230799
0.506	0.312289035267038
0.511	1.14551006695238
0.519	3.37639579462451
0.526	4.69423331807248
0.53	4.99015996224596
0.532	5.0133255617249
0.986	5.5485882708418
0.988	5.48850337902934
0.991	5.24219468645908
0.996	4.41486911638726
1.004	2.19341614936135
1.011	0.883832313677731
1.015	0.592622071944096
1.019	0.509372017125512
1.022	0.259526670541632
1.027	-0.573693331424158
1.035	-2.80457741180866
1.042	-4.12241349371159
1.046	-4.41833931434172
1.048	-4.44150450183503
1.502	-4.97667372147725
1.504	-4.91658841781702
1.507	-4.67027910754443
1.512	-3.84295250792249
1.52	-1.62149789336662
1.527	-0.311912616354459
1.531	-0.0207015508558479
1.533	0.000106256732350651
1.535	-0.0207064628957525
1.538	-0.208070059974268
1.542	-0.749564261464096
1.548	-2.18746428545603
1.556	-4.25394079275319
1.561	-4.88367652562259
1.564	-5.0120404089279
2.019	-5.54848201404005
2.021	-5.48839712222762
2.024	-5.24208842986552
2.029	-4.41476285986307
2.037	-2.19330989255962
2.044	-0.883726057014757
2.048	-0.592515815072994
2.052	-0.509265760393162
2.055	-0.259420413809281
2.06	0.573799588156509
2.068	2.80468366854101
2.075	4.12251975044394
2.079	4.41844557107407
2.081	4.44161075856739
2.535	4.97677997820961
2.537	4.91669467454937
2.54	4.67038536427678
2.545	3.84305876465484
2.553	1.62160415009897
2.56	0.312018873086809
2.564	0.0208078075881986
2.566	0
2.817	0
2.819	0.0624430709230799
2.822	0.312289035267038
2.827	1.14551006695238
2.835	3.37639579462451
2.842	4.69423331807248
2.846	4.99015996224596
2.848	5.0133255617249
3.302	5.5485882708418
3.304	5.48850337902934
3.307	5.24219468645908
3.312	4.41486911638726
3.32	2.19341614936135
3.327	0.883832313677731
3.331	0.592622071944096
3.335	0.509372017125512
3.338	0.259526670541632
3.343	-0.573693331424158
3.351	-2.80457741180866
3.358	-4.12241349371159
3.362	-4.41833931434172
3.364	-4.44150450183503
3.818	-4.97667372147725
3.82	-4.91658841781702
3.823	-4.67027910754443
3.828	-3.84295250792249
3.836	-1.62149789336662
3.843	-0.311912616354459
3.847	-0.0207015508558479
3.849	0.000106256732350651
3.851	-0.0207064628957525
3.854	-0.208070059974268
3.858	-0.749564261464096
3.864	-2.18746428545603
3.872	-4.25394079275319
3.877	-4.88367652562259
3.88	-5.0120404089279
4.335	-5.54848201404005
4.337	-5.48839712222762
4.34	-5.24208842986552
4.345	-4.41476285986307
4.353	-2.19330989255962
4.36	-0.883726057014757
4.364	-0.592515815072994
4.368	-0.509265760393162
4.371	-0.259420413809281
4.376	0.573799588156509
4.384	2.80468366854101
4.391	4.12251975044394
4.395	4.41844557107407
4.397	4.44161075856739
4.851	4.97677997820961
4.853	4.91669467454937
4.856	4.67038536427678
4.861	3.84305876465484
4.869	1.62160415009897
4.876	0.312018873086809
4.88	0.0208078075881986
4.882	0
5.381	0


==> Figures/Model/ref1.tikz <==
% This file was created by matlab2tikz.
%
%
\begin{tikzpicture}

\begin{axis}[%
width=4.6cm,
height=3cm,
scale only axis,
xmin=0,
xmax=5.381,
xlabel style={font=\color{white!15!black}},
%xlabel={Time [s]},
ymin=-8,
ymax=8,
ylabel style={font=\color{white!15!black}, yshift=-.2cm},
ylabel={Feedforward $f$ [N]},
axis background/.style={fill=white},
xmajorgrids,
xminorgrids,
ymajorgrids,
yminorgrids,
]
\addplot [color=mycolor1, line width=\linewidthoptimal, \linestyleoptimal]
  table[]{../Model/ref1-1.tsv};

\addplot [color=mycolor2, line width=\linewidthfilter, \linestylefilter]
  table[]{../Model/ref1-2.tsv};

\end{axis}
\end{tikzpicture}%

==> Figures/Model/ref10-1.tsv <==
0	0
0.501	0
0.503	0.0142438815203008
0.506	0.0715039058749332
0.511	0.263919574463102
0.517	0.657759049118602
0.525	1.46607516909295
0.546	3.87167176540598
0.553	4.26180302200525
0.558	4.39527785270161
0.571	4.52900961045918
0.582	4.60681132415794
0.591	4.64774797710715
0.599	4.66909378688728
0.605	4.67713627727922
0.611	4.67937722472387
0.617	4.67671595631569
0.625	4.66699132401396
0.635	4.64739359300238
0.65	4.60833951486882
0.715	4.42765126036857
0.735	4.38701922629562
0.753	4.35818277156895
0.771	4.33618972863271
0.788	4.32106307147334
0.805	4.3107414658615
0.823	4.3043157027511
0.842	4.30176391793522
0.862	4.30294246399287
0.885	4.30821749549861
0.912	4.31852164879366
0.944	4.33490694238386
0.985	4.36031852062246
1.041	4.39973014768046
1.086	4.43352338212017
1.088	4.42082645128153
1.091	4.36620621452111
1.096	4.18024470984626
1.102	3.80031696089914
1.11	3.02737425024507
1.129	0.965489925283945
1.136	0.600822446919524
1.141	0.482355225234035
1.144	0.468133997160298
1.146	0.453908160469298
1.149	0.396990987929886
1.154	0.207191810987007
1.16	-0.177355484101176
1.168	-0.956476275923491
1.187	-3.03304419052354
1.194	-3.40309676853304
1.199	-3.52539697564035
1.202	-3.54191227605266
1.283	-3.60151020976892
1.333	-3.63411335804529
1.37	-3.65414154036362
1.399	-3.66594284451867
1.424	-3.67218744792557
1.445	-3.67370033766689
1.464	-3.67135578621456
1.482	-3.66516599974696
1.499	-3.65510617420391
1.516	-3.64028079953242
1.533	-3.62002281450428
1.55	-3.59372236239081
1.568	-3.55880209000516
1.588	-3.51139710573159
1.612	-3.44431114787804
1.653	-3.32804206517045
1.664	-3.3068976578268
1.672	-3.29797239054894
1.678	-3.29606776145672
1.684	-3.29921205235887
1.69	-3.30831126826077
1.697	-3.32768768106569
1.705	-3.36311106695074
1.714	-3.42201581995669
1.724	-3.51286273209157
1.731	-3.57802173241349
1.732	-3.5760985235407
1.734	-3.55857810391215
1.738	-3.46815466633696
1.743	-3.24900798664908
1.75	-2.73739705643478
1.758	-1.84831730665528
1.768	-0.789203082895914
1.776	-0.256617500513269
1.782	-0.0470370521835335
1.786	-1.15463194561016e-14
1.788	-1.15463194561016e-14
1.79	-0.0142716162346392
1.793	-0.0716431334021053
1.798	-0.26443346059609
1.804	-0.659039788684924
1.812	-1.46892965688051
1.833	-3.87917884960283
1.84	-4.27001879930209
1.845	-4.40369526077766
1.858	-4.53745535442874
1.869	-4.61514557641308
1.878	-4.65592745277715
1.886	-4.67710865577771
1.892	-4.68502058947897
1.898	-4.68713078345014
1.904	-4.68434272273123
1.912	-4.67446048622484
1.922	-4.6546906993686
1.937	-4.61543886805355
2.002	-4.43460310629918
2.022	-4.3940661056611
2.04	-4.36533884927313
2.058	-4.34346636770763
2.075	-4.3284570892015
2.092	-4.31825167006039
2.11	-4.31194430181409
2.129	-4.30950998114443
2.149	-4.31080244144633
2.172	-4.31619558678157
2.199	-4.32662145557548
2.231	-4.34312988750368
2.272	-4.3686719997582
2.328	-4.40822652079425
2.416	-4.47540665025286
2.61	-4.62924138754322
2.626	-4.64201109004069
2.628	-4.62935398918682
2.631	-4.57472028815948
2.636	-4.38853935110052
2.642	-4.00802010312083
2.65	-3.23372667553083
2.669	-1.16799142153193
2.676	-0.802626316972374
2.681	-0.68393050331373
2.684	-0.669681688528076
2.686	-0.655428126285768
2.689	-0.598399634948635
2.694	-0.408227122183438
2.7	-0.0229175924681844
2.708	0.757763384698707
2.727	2.83866935707586
2.734	3.20962300466101
2.739	3.33231026585486
2.742	3.34895379233231
3.002	3.55419965010552
3.08	3.61141214335493
3.129	3.6431750830824
3.166	3.66296411858855
3.195	3.67445468722936
3.219	3.68016244092667
3.24	3.68142235041607
3.259	3.6787791056568
3.276	3.67271321231262
3.293	3.6625077931715
3.31	3.64749851466537
3.327	3.62701504809052
3.344	3.60044741131702
3.362	3.56520558371199
3.382	3.51742250988291
3.406	3.44994885623381
3.446	3.33627418300441
3.458	3.31346085149884
3.466	3.30520226095835
3.472	3.30394955666365
3.478	3.307891224768
3.484	3.31794360228699
3.491	3.33863502503362
3.499	3.37581930595992
3.508	3.43697793606256
3.518	3.53050606557801
3.524	3.58511623400343
3.525	3.58317686937202
3.527	3.56559978015532
3.531	3.47496416455687
3.536	3.25536109643861
3.543	2.7427341385827
3.551	1.85191706692731
3.561	0.790739784042061
3.569	0.25711716873763
3.575	0.0471286395225778
3.579	-1.77635683940025e-14
3.581	-1.77635683940025e-14
3.583	0.014243881520283
3.586	0.0715039058749154
3.591	0.263919574463085
3.597	0.657759049118584
3.605	1.46607516909293
3.626	3.87167176540596
3.633	4.26180302200523
3.638	4.39527785270159
3.651	4.52900961045917
3.662	4.60681132415792
3.671	4.64774797710714
3.679	4.66909378688728
3.685	4.67713627727921
3.691	4.67937722472387
3.697	4.67671595631568
3.705	4.66699132401396
3.715	4.64739359300238
3.73	4.60833951486882
3.795	4.42765126036857
3.815	4.38701922629562
3.833	4.35818277156895
3.851	4.3361897286327
3.868	4.32106307147334
3.885	4.31074146586149
3.903	4.3043157027511
3.922	4.30176391793521
3.942	4.30294246399287
3.965	4.3082174954986
3.992	4.31852164879366
4.024	4.33490694238385
4.065	4.36031852062246
4.121	4.39973014768045
4.166	4.43352338212017
4.168	4.42082645128152
4.171	4.3662062145211
4.176	4.18024470984626
4.182	3.80031696089913
4.19	3.02737425024506
4.209	0.965489925283939
4.216	0.600822446919517
4.221	0.482355225234029
4.224	0.468133997160292
4.226	0.453908160469292
4.229	0.39699098792988
4.234	0.207191810987001
4.24	-0.177355484101182
4.248	-0.956476275923499
4.267	-3.03304419052354
4.274	-3.40309676853305
4.279	-3.52539697564036
4.282	-3.54191227605266
4.363	-3.60151020976893
4.413	-3.6341133580453
4.45	-3.65414154036363
4.479	-3.66594284451868
4.504	-3.67218744792558
4.525	-3.67370033766689
4.544	-3.67135578621456
4.562	-3.66516599974696
4.579	-3.65510617420391
4.596	-3.64028079953242
4.613	-3.62002281450429
4.63	-3.59372236239081
4.648	-3.55880209000516
4.668	-3.51139710573159
4.692	-3.44431114787804
4.733	-3.32804206517045
4.744	-3.3068976578268
4.752	-3.29797239054895
4.758	-3.29606776145673
4.764	-3.29921205235887
4.77	-3.30831126826078
4.777	-3.32768768106569
4.785	-3.36311106695075
4.794	-3.4220158199567
4.804	-3.51286273209158
4.811	-3.57802173241351
4.812	-3.57609852354071
4.814	-3.55857810391216
4.818	-3.46815466633698
4.823	-3.2490079866491
4.83	-2.73739705643479
4.838	-1.84831730665529
4.848	-0.789203082895932
4.856	-0.256617500513286
4.862	-0.0470370521835504
4.866	-2.93098878501041e-14
5.366	0


==> Figures/Model/ref10-2.tsv <==
0	0
0.501	0
0.503	0.0142267384228667
0.506	0.0711504791708046
0.511	0.260987677934159
0.517	0.645655754884958
0.525	1.42513594811424
0.544	3.50382208381842
0.551	3.87500200203254
0.556	3.99816530734855
0.559	4.01521005942852
1.086	4.51127143982684
1.088	4.49892746657783
1.091	4.44482787606074
1.096	4.25969760135197
1.102	3.88067784446803
1.11	3.10872876352079
1.129	1.04792910666262
1.136	0.683338974574474
1.141	0.564882669588505
1.144	0.550662121723699
1.146	0.53643577987559
1.149	0.479512634056301
1.154	0.289676426833047
1.16	-0.0949904602545084
1.168	-0.874469067261469
1.187	-2.95315143512958
1.194	-3.32432996527885
1.199	-3.44749227904924
1.202	-3.46453643611365
1.729	-3.96049331139187
1.731	-3.94814894167796
1.734	-3.89404875653292
1.739	-3.7089174901762
1.745	-3.32989654334255
1.753	-2.55794587611935
1.772	-0.497142451387563
1.779	-0.132550931186621
1.784	-0.0140936348302692
1.787	0.000127508078820782
1.789	-0.0046235979592284
1.792	-0.0473947665719887
1.796	-0.171006503755136
1.802	-0.499248836537653
1.809	-1.09910484153541
1.819	-2.33347400212504
1.829	-3.3616336827434
1.837	-3.84350811811289
1.842	-3.99063312827974
1.845	-4.02195765817015
2.626	-4.75857230189909
2.628	-4.74620446496531
2.631	-4.69199979351635
2.636	-4.50650947557885
2.642	-4.12675223247923
2.65	-3.35330075255879
2.669	-1.28849007985425
2.676	-0.923190644078687
2.681	-0.804504118614364
2.684	-0.790256139332538
2.686	-0.77600226885754
2.689	-0.718968543855588
2.694	-0.528763130055309
2.7	-0.143347761600443
2.708	0.637647905497667
2.727	2.72037610920699
2.734	3.09227677152288
2.739	3.21567846871335
2.742	3.23275555555054
3.522	3.96820516195251
3.524	3.9558367563413
3.527	3.9016312310436
3.532	3.71613948919229
3.538	3.33638053922776
3.546	2.56292678237735
3.565	0.4981107016866
3.572	0.132809273874811
3.577	0.0141213253292509
3.58	-0.000127508078820782
3.582	0.00461436488742084
3.585	0.047302414062858
3.589	0.170673930957704
3.595	0.498278374446244
3.602	1.09696865055897
3.612	2.32893900261524
3.622	3.35510061204825
3.63	3.8360385971691
3.635	3.98287769249993
3.638	4.01414134753554
4.166	4.51114393174802
4.168	4.49879995836024
4.171	4.44470036798192
4.176	4.25957009327315
4.182	3.88055033638921
4.19	3.10860125544197
4.209	1.04780159858379
4.216	0.683211466495654
4.221	0.564755161509683
4.224	0.550534613644878
4.226	0.536308271796769
4.229	0.47938512597748
4.234	0.289548918754226
4.24	-0.0951179683333292
4.248	-0.87459657534029
4.267	-2.9532789432084
4.274	-3.32445747335767
4.279	-3.44761978712806
4.282	-3.46466394419247
4.809	-3.96062081947069
4.811	-3.94827644975678
4.814	-3.89417626461174
4.819	-3.70904499825502
4.825	-3.33002405142137
4.833	-2.55807338419817
4.852	-0.497269959466384
4.859	-0.132678439265442
4.864	-0.0142211429090899
4.867	0
5.366	0


==> Figures/Model/ref13-1.tsv <==
0	0
0.000999999999976353	0
0.00200000000000955	5
0.0029999999999859	15.0199962006332
0.0040000000000191	30.0797574468498
0.00499999999999545	50.1962623195525
0.00599999999997181	75.3715028317242
0.007000000000005	105.564809130895
0.00900000000001455	180.658935208185
0.0129999999999768	360.320838693463
0.0149999999999864	425.437753663379
0.0160000000000196	450.520601345864
0.0169999999999959	470.610116605961
0.0179999999999723	485.704020534775
0.0190000000000055	495.801003357519
0.0199999999999818	500.900000520865
0.0310000000000059	502
0.0319999999999823	497.1
0.0330000000000155	487.199
0.0339999999999918	472.296
0.035000000000025	452.39
0.0360000000000014	427.48
0.0369999999999777	397.565
0.0389999999999873	322.716
0.0430000000000064	142.916
0.0450000000000159	77.965
0.0459999999999923	52.98
0.0470000000000255	32.99
0.0480000000000018	17.996
0.0489999999999782	7.99900000000002
0.0500000000000114	3
0.33499999999998	3
0.336000000000013	-2
0.336999999999989	-12.001
0.338000000000022	-27.004
0.338999999999999	-47.01
0.339999999999975	-72.02
0.341000000000008	-102.035
0.343000000000018	-177.084
0.34699999999998	-357.284
0.34899999999999	-422.435
0.350000000000023	-447.52
0.350999999999999	-467.61
0.351999999999975	-482.704
0.353000000000009	-492.801
0.353999999999985	-497.9
0.365000000000009	-498.999999921676
0.365999999999985	-494.099999479135
0.367000000000019	-484.198996642481
0.367999999999995	-469.295979465225
0.369000000000028	-449.389883394039
0.370000000000005	-424.479398654136
0.370999999999981	-394.562246336621
0.37299999999999	-319.679161306537
0.37700000000001	-139.341064791815
0.379000000000019	-74.4351908691048
0.379999999999995	-49.6284971682758
0.380999999999972	-29.8037376804475
0.382000000000005	-14.9202425531502
0.382999999999981	-4.98000379936678
0.384000000000015	-0
0.461000000000013	-0


==> Figures/Model/ref13-2.tsv <==
0	0
0.000999999999976353	0
0.00200000000000955	5.00024756533145
0.0029999999999859	15.0019228120415
0.0040000000000191	30.0062058566025
0.00499999999999545	50.0142768159118
0.00599999999997181	75.0273158072917
0.007000000000005	105.04650294849
0.00900000000001455	180.108042153454
0.0129999999999768	360.352977965175
0.0149999999999864	425.534394109637
0.0160000000000196	450.635941985194
0.0169999999999959	470.74314291179
0.0179999999999723	485.854816775488
0.0190000000000055	495.969783461956
0.0199999999999818	501.086862856413
0.0310000000000059	502.384997053797
0.0319999999999823	497.502761943241
0.0330000000000155	487.61909919382
0.0339999999999918	472.732828689045
0.035000000000025	452.842770312038
0.0360000000000014	427.947743945404
0.0369999999999777	398.046569471539
0.0389999999999873	323.221055728628
0.0430000000000064	143.448171351152
0.0450000000000159	78.5027811788216
0.0459999999999923	53.5192463530498
0.0470000000000255	33.5300585187946
0.0480000000000018	18.5363977899316
0.0489999999999782	8.53944428078336
0.0500000000000114	3.54037810614886
0.33499999999998	3.54074150417347
0.336000000000013	-1.45950478622092
0.336999999999989	-11.4611787575827
0.338000000000022	-26.4654605269391
0.338999999999999	-46.4735302117427
0.339999999999975	-71.4865679276505
0.341000000000008	-101.505753794075
0.343000000000018	-176.567290448814
0.34699999999998	-356.812221160393
0.34899999999999	-421.99363475434
0.350000000000023	-447.095181354983
0.350999999999999	-467.202381006515
0.351999999999975	-482.314053595012
0.353000000000009	-492.429019006129
0.353999999999985	-497.546097125648
0.365000000000009	-498.844217297149
0.365999999999985	-493.961980911372
0.367000000000019	-484.07831688713
0.367999999999995	-469.192045107396
0.369000000000028	-449.301985454718
0.370000000000005	-424.406957813993
0.370999999999981	-394.505782064145
0.37299999999999	-319.68026577062
0.37700000000001	-139.907376293168
0.379000000000019	-74.9619835715775
0.379999999999995	-49.9784474694793
0.380999999999972	-29.9892583617708
0.382000000000005	-14.9955963568235
0.382999999999981	-4.99864157231468
0.384000000000015	0.000425876983285889
0.461000000000013	0.000425876983285889


==> Figures/Parallel_model_approximator/ref1-1.tsv <==
0	0
0.501	0
0.503	0.0625183142862014
0.506	0.313840270590748
0.511	1.15837738869591
0.518	3.16863973455263
0.525	4.72975344645137
0.53	5.23474232059135
0.534	5.32512469021162
0.546	5.4992743517457
0.556	5.59885397786627
0.564	5.64931116424465
0.571	5.67474994130472
0.577	5.68482306179184
0.582	5.68632987098101
0.587	5.68265997449733
0.594	5.67060844209166
0.603	5.64655861068026
0.618	5.59466869749797
0.657	5.45602887583163
0.675	5.40624974779016
0.691	5.37170933056462
0.706	5.34720775316398
0.721	5.32955485285625
0.736	5.31786061208868
0.751	5.31123172075132
0.766	5.30883565774295
0.782	5.31011116098711
0.8	5.31533490292501
0.822	5.3259034616188
0.849	5.34340614897311
0.883	5.37011504392915
0.931	5.41285855476518
0.986	5.46532139238348
0.988	5.40482744419957
0.991	5.15793119459021
0.996	4.32975077714962
1.004	2.1074638881306
1.011	0.797668470859668
1.015	0.506443445118203
1.019	0.423196688411844
1.022	0.173378951754689
1.027	-0.659679732447649
1.035	-2.88978530303283
1.042	-4.20641529584474
1.046	-4.50153660385713
1.048	-4.52428941237958
1.127	-4.59864880531972
1.172	-4.63648412846463
1.204	-4.65896532002415
1.229	-4.67223367297881
1.249	-4.67888324035918
1.266	-4.68081583268248
1.281	-4.67892593083067
1.295	-4.67345341686766
1.309	-4.66371953665285
1.323	-4.64900545432612
1.337	-4.62857767511245
1.351	-4.60175914756788
1.366	-4.56537584109259
1.383	-4.51449915346884
1.405	-4.43623522959887
1.434	-4.33419386933902
1.444	-4.31124080020585
1.45	-4.30418244366486
1.455	-4.30350011415668
1.46	-4.3085967533692
1.465	-4.3205136427923
1.471	-4.34529042025523
1.478	-4.39075682689679
1.486	-4.46703413181785
1.496	-4.60020799097945
1.502	-4.69869161299127
1.503	-4.69545318949351
1.505	-4.62710165105254
1.508	-4.36839162239821
1.513	-3.51361224944068
1.529	-0.124037667766505
1.532	-1.77635683940025e-15
1.534	-1.77635683940025e-15
1.536	-0.0625183142862031
1.539	-0.31384027059075
1.544	-1.15837738869592
1.551	-3.16863973455263
1.558	-4.72975344645137
1.563	-5.23474232059135
1.567	-5.32512469021163
1.579	-5.4992743517457
1.589	-5.59885397786628
1.597	-5.64931116424465
1.604	-5.67474994130472
1.61	-5.68482306179184
1.615	-5.68632987098101
1.62	-5.68265997449733
1.627	-5.67060844209166
1.636	-5.64655861068026
1.651	-5.59466869749797
1.69	-5.45602887583163
1.708	-5.40624974779016
1.724	-5.37170933056463
1.739	-5.34720775316398
1.754	-5.32955485285625
1.769	-5.31786061208868
1.784	-5.31123172075132
1.799	-5.30883565774295
1.815	-5.31011116098711
1.833	-5.31533490292501
1.855	-5.3259034616188
1.882	-5.34340614897311
1.916	-5.37011504392915
1.964	-5.41285855476518
2.019	-5.46532139238348
2.021	-5.40482744419957
2.024	-5.15793119459021
2.029	-4.32975077714962
2.037	-2.1074638881306
2.044	-0.797668470859668
2.048	-0.506443445118204
2.052	-0.423196688411845
2.055	-0.17337895175469
2.06	0.659679732447648
2.068	2.88978530303283
2.075	4.20641529584474
2.079	4.50153660385713
2.081	4.52428941237958
2.16	4.59864880531972
2.205	4.63648412846463
2.237	4.65896532002415
2.262	4.67223367297881
2.282	4.67888324035918
2.299	4.68081583268248
2.314	4.67892593083067
2.328	4.67345341686766
2.342	4.66371953665285
2.356	4.64900545432612
2.37	4.62857767511245
2.384	4.60175914756788
2.399	4.56537584109259
2.416	4.51449915346884
2.438	4.43623522959887
2.467	4.33419386933902
2.477	4.31124080020585
2.483	4.30418244366486
2.488	4.30350011415668
2.493	4.3085967533692
2.498	4.3205136427923
2.504	4.34529042025523
2.511	4.39075682689679
2.519	4.46703413181785
2.529	4.60020799097945
2.535	4.69869161299127
2.536	4.69545318949351
2.538	4.62710165105254
2.541	4.3683916223982
2.546	3.51361224944068
2.562	0.124037667766503
2.565	0
2.817	0
2.819	0.0625183142862014
2.822	0.313840270590748
2.827	1.15837738869591
2.834	3.16863973455263
2.841	4.72975344645137
2.846	5.23474232059135
2.85	5.32512469021162
2.862	5.4992743517457
2.872	5.59885397786627
2.88	5.64931116424465
2.887	5.67474994130472
2.893	5.68482306179184
2.898	5.68632987098101
2.903	5.68265997449733
2.91	5.67060844209166
2.919	5.64655861068026
2.934	5.59466869749797
2.973	5.45602887583163
2.991	5.40624974779016
3.007	5.37170933056462
3.022	5.34720775316398
3.037	5.32955485285625
3.052	5.31786061208868
3.067	5.31123172075132
3.082	5.30883565774295
3.098	5.31011116098711
3.116	5.31533490292501
3.138	5.3259034616188
3.165	5.34340614897311
3.199	5.37011504392915
3.247	5.41285855476518
3.302	5.46532139238348
3.304	5.40482744419957
3.307	5.15793119459021
3.312	4.32975077714962
3.32	2.1074638881306
3.327	0.797668470859668
3.331	0.506443445118203
3.335	0.423196688411844
3.338	0.173378951754689
3.343	-0.659679732447649
3.351	-2.88978530303283
3.358	-4.20641529584474
3.362	-4.50153660385713
3.364	-4.52428941237958
3.443	-4.59864880531972
3.488	-4.63648412846463
3.52	-4.65896532002415
3.545	-4.67223367297881
3.565	-4.67888324035918
3.582	-4.68081583268248
3.597	-4.67892593083067
3.611	-4.67345341686766
3.625	-4.66371953665285
3.639	-4.64900545432612
3.653	-4.62857767511245
3.667	-4.60175914756788
3.682	-4.56537584109259
3.699	-4.51449915346884
3.721	-4.43623522959887
3.75	-4.33419386933902
3.76	-4.31124080020585
3.766	-4.30418244366486
3.771	-4.30350011415668
3.776	-4.3085967533692
3.781	-4.3205136427923
3.787	-4.34529042025523
3.794	-4.39075682689679
3.802	-4.46703413181785
3.812	-4.60020799097945
3.818	-4.69869161299127
3.819	-4.69545318949351
3.821	-4.62710165105254
3.824	-4.36839162239821
3.829	-3.51361224944068
3.845	-0.124037667766505
3.848	-1.77635683940025e-15
3.85	-1.77635683940025e-15
3.852	-0.0625183142862031
3.855	-0.31384027059075
3.86	-1.15837738869592
3.867	-3.16863973455263
3.874	-4.72975344645137
3.879	-5.23474232059135
3.883	-5.32512469021163
3.895	-5.4992743517457
3.905	-5.59885397786628
3.913	-5.64931116424465
3.92	-5.67474994130472
3.926	-5.68482306179184
3.931	-5.68632987098101
3.936	-5.68265997449733
3.943	-5.67060844209166
3.952	-5.64655861068026
3.967	-5.59466869749797
4.006	-5.45602887583163
4.024	-5.40624974779016
4.04	-5.37170933056463
4.055	-5.34720775316398
4.07	-5.32955485285625
4.085	-5.31786061208868
4.1	-5.31123172075132
4.115	-5.30883565774295
4.131	-5.31011116098711
4.149	-5.31533490292501
4.171	-5.3259034616188
4.198	-5.34340614897311
4.232	-5.37011504392915
4.28	-5.41285855476518
4.335	-5.46532139238348
4.337	-5.40482744419957
4.34	-5.15793119459021
4.345	-4.32975077714962
4.353	-2.1074638881306
4.36	-0.797668470859668
4.364	-0.506443445118204
4.368	-0.423196688411845
4.371	-0.17337895175469
4.376	0.659679732447648
4.384	2.88978530303283
4.391	4.20641529584474
4.395	4.50153660385713
4.397	4.52428941237958
4.476	4.59864880531972
4.521	4.63648412846463
4.553	4.65896532002415
4.578	4.67223367297881
4.598	4.67888324035918
4.615	4.68081583268248
4.63	4.67892593083067
4.644	4.67345341686766
4.658	4.66371953665285
4.672	4.64900545432612
4.686	4.62857767511245
4.7	4.60175914756788
4.715	4.56537584109259
4.732	4.51449915346884
4.754	4.43623522959887
4.783	4.33419386933902
4.793	4.31124080020585
4.799	4.30418244366486
4.804	4.30350011415668
4.809	4.3085967533692
4.814	4.3205136427923
4.82	4.34529042025523
4.827	4.39075682689679
4.835	4.46703413181785
4.845	4.60020799097945
4.851	4.69869161299127
4.852	4.69545318949351
4.854	4.62710165105254
4.857	4.3683916223982
4.862	3.51361224944068
4.878	0.124037667766503
4.881	0
5.381	0


==> Figures/Parallel_model_approximator/ref1-2.tsv <==
0	0
0.501	0
0.503	0.0625059931709604
0.506	0.313664918133251
0.511	1.1570427393005
0.518	3.16238617492501
0.525	4.71498079727743
0.53	5.21400769572647
0.534	5.30089050075476
0.548	5.49894097248961
0.559	5.6087264766268
0.568000000000001	5.66601723941236
0.575	5.69134119774436
0.581	5.70101057508127
0.586	5.70161341431001
0.591	5.69637155426488
0.597	5.68364542244982
0.606	5.65460658762659
0.621	5.59122106354304
0.652	5.45910039001382
0.668	5.40760218655835
0.682	5.37401328209744
0.695	5.35143899265148
0.708	5.33576514722924
0.722	5.32496948965367
0.736	5.31893441607281
0.752	5.31623797940409
0.771	5.31705399565464
0.794	5.32193878647653
0.822	5.33188286291686
0.852	5.34646176204402
0.884	5.36617111553146
0.918	5.39161114960836
0.955	5.42402785397212
0.986	5.45430124987896
0.988	5.39394865292655
0.991	5.1474127730986
0.996	4.3202535915937
1.004	2.10060117678165
1.011	0.792314602223385
1.015	0.50138604035942
1.019	0.418193598405331
1.022	0.168612703251817
1.027	-0.663667898061806
1.035	-2.89215860295112
1.042	-4.20863148632083
1.046	-4.50406856278418
1.048	-4.52703465694857
1.093	-4.5730194999001
1.129	-4.60476655930898
1.161	-4.62827920934231
1.191	-4.6459404584412
1.22	-4.65886262971242
1.247	-4.66696856692228
1.27	-4.67016176232038
1.289	-4.66908436956953
1.305	-4.66427923541491
1.319	-4.6558730274602
1.332	-4.64329031449336
1.345	-4.62474626837581
1.357	-4.60112088866616
1.37	-4.5673261162431
1.384	-4.52073590292008
1.402	-4.44714917720179
1.432	-4.32210753066041
1.441	-4.29851823585761
1.447	-4.29061403490238
1.452	-4.2901270941878
1.457	-4.29612748519875
1.462	-4.30943481022161
1.468	-4.33604181527515
1.476	-4.39101536996073
1.485	-4.48042555948258
1.496	-4.62712296500665
1.502	-4.72172616007233
1.503	-4.71748797431667
1.505	-4.64688503511851
1.508	-4.38433901490265
1.513	-3.52290668775517
1.529	-0.123988750953859
1.532	0.000117372767936885
1.534	0.000117372767936885
1.536	-0.0623907981957528
1.539	-0.313560271397797
1.544	-1.15696724041551
1.551	-3.16221269780128
1.558	-4.71431718251743
1.563	-5.21287249941753
1.567	-5.29942742406313
1.581	-5.49641247513466
1.592	-5.60556527200712
1.601	-5.66255788160485
1.608	-5.68780787936715
1.614	-5.69752475905228
1.619	-5.69824101235529
1.624	-5.69317338552603
1.63	-5.68072570103896
1.639	-5.65221393527101
1.654	-5.58986246366457
1.685	-5.45969690854461
1.701	-5.40885252318137
1.715	-5.37561011075797
1.728	-5.35319451871793
1.741	-5.33755694476957
1.755	-5.32670505296755
1.769	-5.32055630361722
1.785	-5.31770579605442
1.804	-5.31836012748451
1.827	-5.32314305495981
1.854	-5.33273316976863
1.883	-5.3469435276367
1.914	-5.36626467941549
1.947	-5.39124041882236
1.984	-5.42398770845216
2.019	-5.45856641339164
2.021	-5.39826029459901
2.024	-5.15184600706551
2.029	-4.32498503510705
2.037	-2.10564539839258
2.044	-0.797233747549237
2.048	-0.5062451824703
2.052	-0.423033622100308
2.055	-0.17338593124411
2.06	0.659188369024372
2.068	2.88900730565264
2.075	4.20676000797884
2.079	4.50263560686929
2.081	4.52571020276707
2.126	4.57364804559877
2.161	4.60587539461039
2.192	4.62968145758691
2.221	4.64748003707319
2.249	4.66038295815608
2.275	4.6683802289733
2.298	4.67169251436379
2.317	4.67084199177071
2.333	4.66652107634566
2.347	4.65892837181246
2.36	4.64756382140834
2.373	4.63079004750656
2.385	4.60933058462573
2.398	4.5783957807074
2.412	4.53518170950735
2.428	4.47364256818993
2.469	4.30730245359032
2.477	4.29107734058963
2.482	4.28728518896204
2.486	4.28849966384184
2.491	4.29605527433243
2.496	4.311062697368
2.503	4.34586824273226
2.511	4.40679944617209
2.521	4.51529217012938
2.533	4.68838811703338
2.535	4.72097370153853
2.536	4.71678775222169
2.538	4.64630513260021
2.541	4.38395783204721
2.546	3.52281967610532
2.562	0.124104052646914
2.565	0
2.817	0
2.819	0.0625059931709604
2.822	0.313664918133251
2.827	1.1570427393005
2.834	3.16238617492501
2.841	4.71498079727743
2.846	5.21400769572647
2.85	5.30089050075476
2.864	5.49894097248961
2.875	5.6087264766268
2.884	5.66601723941236
2.891	5.69134119774436
2.897	5.70101057508127
2.902	5.70161341431001
2.907	5.69637155426488
2.913	5.68364542244982
2.922	5.65460658762659
2.937	5.59122106354304
2.968	5.45910039001382
2.984	5.40760218655835
2.998	5.37401328209744
3.011	5.35143899265148
3.024	5.33576514722924
3.038	5.32496948965367
3.052	5.31893441607281
3.068	5.31623797940409
3.087	5.31705399565464
3.11	5.32193878647653
3.138	5.33188286291686
3.168	5.34646176204402
3.2	5.36617111553146
3.234	5.39161114960836
3.271	5.42402785397212
3.302	5.45430124987896
3.304	5.39394865292655
3.307	5.1474127730986
3.312	4.3202535915937
3.32	2.10060117678165
3.327	0.792314602223385
3.331	0.50138604035942
3.335	0.418193598405331
3.338	0.168612703251817
3.343	-0.663667898061806
3.351	-2.89215860295112
3.358	-4.20863148632083
3.362	-4.50406856278418
3.364	-4.52703465694857
3.409	-4.5730194999001
3.445	-4.60476655930898
3.477	-4.62827920934231
3.507	-4.6459404584412
3.536	-4.65886262971242
3.563	-4.66696856692228
3.586	-4.67016176232038
3.605	-4.66908436956953
3.621	-4.66427923541491
3.635	-4.6558730274602
3.648	-4.64329031449336
3.661	-4.62474626837581
3.673	-4.60112088866616
3.686	-4.5673261162431
3.7	-4.52073590292008
3.718	-4.44714917720179
3.748	-4.32210753066041
3.757	-4.29851823585761
3.763	-4.29061403490238
3.768	-4.2901270941878
3.773	-4.29612748519875
3.778	-4.30943481022161
3.784	-4.33604181527515
3.792	-4.39101536996073
3.801	-4.48042555948258
3.812	-4.62712296500665
3.818	-4.72172616007233
3.819	-4.71748797431667
3.821	-4.64688503511851
3.824	-4.38433901490265
3.829	-3.52290668775517
3.845	-0.123988750953859
3.848	0.000117372767936885
3.85	0.000117372767936885
3.852	-0.0623907981957528
3.855	-0.313560271397797
3.86	-1.15696724041551
3.867	-3.16221269780128
3.874	-4.71431718251743
3.879	-5.21287249941753
3.883	-5.29942742406313
3.897	-5.49641247513466
3.908	-5.60556527200712
3.917	-5.66255788160485
3.924	-5.68780787936715
3.93	-5.69752475905228
3.935	-5.69824101235529
3.94	-5.69317338552603
3.946	-5.68072570103896
3.955	-5.65221393527101
3.97	-5.58986246366457
4.001	-5.45969690854461
4.017	-5.40885252318137
4.031	-5.37561011075797
4.044	-5.35319451871793
4.057	-5.33755694476957
4.071	-5.32670505296755
4.085	-5.32055630361722
4.101	-5.31770579605442
4.12	-5.31836012748451
4.143	-5.32314305495981
4.17	-5.33273316976863
4.199	-5.3469435276367
4.23	-5.36626467941549
4.263	-5.39124041882236
4.3	-5.42398770845216
4.335	-5.45856641339164
4.337	-5.39826029459901
4.34	-5.15184600706551
4.345	-4.32498503510705
4.353	-2.10564539839258
4.36	-0.797233747549237
4.364	-0.5062451824703
4.368	-0.423033622100308
4.371	-0.17338593124411
4.376	0.659188369024372
4.384	2.88900730565264
4.391	4.20676000797884
4.395	4.50263560686929
4.397	4.52571020276707
4.442	4.57364804559877
4.477	4.60587539461039
4.508	4.62968145758691
4.537	4.64748003707319
4.565	4.66038295815608
4.591	4.6683802289733
4.614	4.67169251436379
4.633	4.67084199177071
4.649	4.66652107634566
4.663	4.65892837181246
4.676	4.64756382140834
4.689	4.63079004750656
4.701	4.60933058462573
4.714	4.5783957807074
4.728	4.53518170950735
4.744	4.47364256818993
4.785	4.30730245359032
4.793	4.29107734058963
4.798	4.28728518896204
4.802	4.28849966384184
4.807	4.29605527433243
4.812	4.311062697368
4.819	4.34586824273226
4.827	4.40679944617209
4.837	4.51529217012938
4.849	4.68838811703338
4.851	4.72097370153853
4.852	4.71678775222169
4.854	4.64630513260021
4.857	4.38395783204721
4.862	3.52281967610532
4.878	0.124104052646914
4.881	0
5.381	0


==> Figures/Parallel_model_approximator/ref1-3.tsv <==
0	0
0.501000000000001	0
0.503	0.0862325635281778
0.506	0.432780730699676
0.510999999999999	1.59675473636306
0.518000000000001	4.36549372016485
0.524999999999999	6.51344971425026
0.530000000000001	7.21141912920386
0.533999999999999	7.34391866469548
0.655000000000001	10.5344920072717
0.777999999999999	13.8723037655543
0.902999999999999	17.3620015625427
0.986999999999998	19.7336505020091
0.989000000000001	19.6473708769111
0.992000000000001	19.2999901302427
0.997	18.1325947775193
1.013	13.4973957072429
1.016	13.33538719867
1.017	13.3384415306216
1.019	13.2583176314699
1.022	12.9209324607102
1.027	11.7722301158978
1.034	9.02487145696912
1.041	6.89829578778858
1.046	6.21559803352136
1.05	6.09531582678964
1.164	3.44002771081966
1.28	0.654145714912946
1.397	-2.24159183348764
1.502	-4.91372909427863
1.503	-4.91080355017436
1.505	-4.81841526050435
1.508	-4.46187151759948
1.513	-3.27920450406732
1.529	1.40486388049085
1.532	1.57603538558725
1.534	1.57603538558725
1.536	1.48980282205506
1.539	1.14325465486745
1.544	-0.0207193506579308
1.551	-2.78945833458492
1.558	-4.93741432876374
1.563	-5.63538374336186
1.567	-5.76788327904617
1.688	-8.95845662143388
1.811	-12.2962683801104
1.936	-15.7859661770511
2.02	-18.1576151166129
2.022	-18.0713354912281
2.025	-17.723954744369
2.03	-16.5565593917413
2.046	-11.9213603216556
2.049	-11.759351812987
2.05	-11.7624061451297
2.052	-11.6822822458827
2.055	-11.3448970751229
2.06	-10.1961947303106
2.067	-7.44883607138187
2.074	-5.32226040220132
2.079	-4.63956264793411
2.083	-4.51928044120238
2.197	-1.86399232523241
2.313	0.921889670674307
2.43	3.81762721907489
2.535	6.48976447986588
2.536	6.48683893576161
2.538	6.3944506460916
2.541	6.03790690318673
2.546	4.85523988965457
2.562	0.1711715050964
2.565	0
2.817	0
2.819	0.0862325635281778
2.822	0.432780730699676
2.827	1.59675473636306
2.834	4.36549372016485
2.841	6.51344971425026
2.846	7.21141912920386
2.85	7.34391866469548
2.971	10.5344920072717
3.094	13.8723037655543
3.219	17.3620015625427
3.303	19.7336505020091
3.305	19.6473708769111
3.308	19.2999901302427
3.313	18.1325947775193
3.329	13.4973957072429
3.332	13.33538719867
3.333	13.3384415306216
3.335	13.2583176314699
3.338	12.9209324607102
3.343	11.7722301158978
3.35	9.02487145696912
3.357	6.89829578778858
3.362	6.21559803352136
3.366	6.09531582678964
3.48	3.44002771081966
3.596	0.654145714912946
3.713	-2.24159183348764
3.818	-4.91372909427863
3.819	-4.91080355017436
3.821	-4.81841526050435
3.824	-4.46187151759948
3.829	-3.27920450406732
3.845	1.40486388049085
3.848	1.57603538558725
3.85	1.57603538558725
3.852	1.48980282205506
3.855	1.14325465486745
3.86	-0.0207193506579308
3.867	-2.78945833458492
3.874	-4.93741432876374
3.879	-5.63538374336186
3.883	-5.76788327904617
4.004	-8.95845662143388
4.127	-12.2962683801104
4.252	-15.7859661770511
4.336	-18.1576151166129
4.338	-18.0713354912281
4.341	-17.723954744369
4.346	-16.5565593917413
4.362	-11.9213603216556
4.365	-11.759351812987
4.366	-11.7624061451297
4.368	-11.6822822458827
4.371	-11.3448970751229
4.376	-10.1961947303106
4.383	-7.44883607138187
4.39	-5.32226040220132
4.395	-4.63956264793411
4.399	-4.51928044120238
4.513	-1.86399232523241
4.629	0.921889670674307
4.746	3.81762721907489
4.851	6.48976447986588
4.852	6.48683893576161
4.854	6.3944506460916
4.857	6.03790690318673
4.862	4.85523988965457
4.878	0.1711715050964
4.881	0
5.381	0


==> Figures/Parallel_model_approximator/ref1-4.tsv <==
0	0
0.500999999999999	0
0.503	-0.0237265703572191
0.506	-0.119115812566424
0.510999999999999	-0.43971199706256
0.518000000000001	-1.20310754523984
0.525	-1.79846891697283
0.529999999999999	-1.99741143347739
0.535	-2.05304176940061
0.545999999999999	-2.18183969518108
0.558	-2.36887055603897
0.571	-2.63092871659207
0.587	-3.02909051946894
0.611000000000001	-3.72873841281131
0.699	-6.37161196021092
0.774000000000001	-8.4447754633965
0.989000000000001	-14.3147960639845
0.99	-14.3103492776227
0.992000000000001	-14.2763729823316
0.996	-14.1051670860128
1.001	-13.688943928004
1.008	-13.1029922709647
1.013	-12.8920870900121
1.016	-12.8547947970534
1.017	-12.857858326668
1.019	-12.8401240330646
1.022	-12.7523197574583
1.026	-12.5166703845666
1.032	-11.8957734674273
1.04	-11.0553661150385
1.046	-10.7196665963055
1.053	-10.5589021644935
1.143	-8.55094075811101
1.229	-6.55142380984301
1.306	-4.6819238962052
1.356	-3.38632047747052
1.397	-2.22720181782512
1.453	-0.632689380841965
1.47	-0.255639525407112
1.484	-0.0183480399832305
1.497	0.142647423279659
1.503	0.193315575857683
1.505	0.171530225385837
1.508	0.0775325026968261
1.513	-0.243702183687848
1.529	-1.52885263144471
1.532	-1.57591801281932
1.534	-1.57591801281932
1.536	-1.55219362025082
1.539	-1.45681492626525
1.544	-1.13624788975758
1.551	-0.372754363216359
1.558	0.22309714624631
1.563	0.422511243944324
1.568	0.478549736339772
1.579	0.608193173135058
1.591	0.795950013498175
1.604	1.05840166433169
1.62	1.45639732942749
1.644	2.15476395277924
1.733	4.82209965458535
1.81	6.9494997331078
2.022	12.73441510262
2.023	12.7299276191034
2.025	12.6958518214858
2.029	12.524400257199
2.034	12.1079074770373
2.041	11.5219700544139
2.046	11.3111697884006
2.049	11.2739048870841
2.05	11.2769681475573
2.052	11.2592486237824
2.055	11.1715111438788
2.059	10.9360719770229
2.065	10.3159655574997
2.073	9.47714500671345
2.079	9.1421982548034
2.086	8.98176475959748
2.176	6.97726412986731
2.26	5.02574279471892
2.336	3.18090569134252
2.387	1.86175658233827
2.428	0.7062393593528
2.486	-0.94562713136685
2.503	-1.32217500823951
2.517	-1.55908485187672
2.53	-1.71964767299448
2.536	-1.77005118353992
2.538	-1.74814551349139
2.541	-1.65394907113952
2.546	-1.33242021354925
2.562	-0.0470674524494878
2.565	0
2.817	0
2.819	-0.0237265703572191
2.822	-0.119115812566424
2.827	-0.43971199706256
2.834	-1.20310754523984
2.841	-1.79846891697283
2.846	-1.99741143347739
2.851	-2.05304176940061
2.862	-2.18183969518108
2.874	-2.36887055603897
2.887	-2.63092871659207
2.903	-3.02909051946894
2.927	-3.72873841281131
3.015	-6.37161196021092
3.09	-8.4447754633965
3.305	-14.3147960639845
3.306	-14.3103492776227
3.308	-14.2763729823316
3.312	-14.1051670860128
3.317	-13.688943928004
3.324	-13.1029922709647
3.329	-12.8920870900121
3.332	-12.8547947970534
3.333	-12.857858326668
3.335	-12.8401240330646
3.338	-12.7523197574583
3.342	-12.5166703845666
3.348	-11.8957734674273
3.356	-11.0553661150385
3.362	-10.7196665963055
3.369	-10.5589021644935
3.459	-8.55094075811101
3.545	-6.55142380984301
3.622	-4.6819238962052
3.672	-3.38632047747052
3.713	-2.22720181782512
3.769	-0.632689380841965
3.786	-0.255639525407112
3.8	-0.0183480399832305
3.813	0.142647423279659
3.819	0.193315575857683
3.821	0.171530225385837
3.824	0.0775325026968261
3.829	-0.243702183687848
3.845	-1.52885263144471
3.848	-1.57591801281932
3.85	-1.57591801281932
3.852	-1.55219362025082
3.855	-1.45681492626525
3.86	-1.13624788975758
3.867	-0.372754363216359
3.874	0.22309714624631
3.879	0.422511243944324
3.884	0.478549736339772
3.895	0.608193173135058
3.907	0.795950013498175
3.92	1.05840166433169
3.936	1.45639732942749
3.96	2.15476395277924
4.049	4.82209965458535
4.126	6.9494997331078
4.338	12.73441510262
4.339	12.7299276191034
4.341	12.6958518214858
4.345	12.524400257199
4.35	12.1079074770373
4.357	11.5219700544139
4.362	11.3111697884006
4.365	11.2739048870841
4.366	11.2769681475573
4.368	11.2592486237824
4.371	11.1715111438788
4.375	10.9360719770229
4.381	10.3159655574997
4.389	9.47714500671345
4.395	9.1421982548034
4.402	8.98176475959748
4.492	6.97726412986731
4.576	5.02574279471892
4.652	3.18090569134252
4.703	1.86175658233827
4.744	0.7062393593528
4.802	-0.94562713136685
4.819	-1.32217500823951
4.833	-1.55908485187672
4.846	-1.71964767299448
4.852	-1.77005118353992
4.854	-1.74814551349139
4.857	-1.65394907113952
4.862	-1.33242021354925
4.878	-0.0470674524494878
4.881	0
5.381	0


==> Figures/Parallel_model_approximator/ref1.tikz <==
% This file was created by matlab2tikz.
%
%
\begin{tikzpicture}

\begin{axis}[%
%width=4.6650cm,
%width=5cm,
width=4.9cm,
height=3cm,
scale only axis,
xmin=0,
xmax=5.381,
xlabel style={font=\color{white!15!black}},
%xlabel={Time [s]},
ymin=-20,
ymax=25,
ylabel style={font=\color{white!15!black}, yshift=-.39cm},
%ylabel={Feedforward $f$},
axis background/.style={fill=white},
xmajorgrids,
xminorgrids,
ymajorgrids,
yminorgrids,
]
\addplot [color=mycolor3, line width=\linewidthmodel, \linestylemodel]
  table[]{../Parallel_model_approximator/ref1-3.tsv};

\addplot [color=mycolor4, line width=\linewidthapproximator, \linestyleapproximator]
  table[]{../Parallel_model_approximator/ref1-4.tsv};
  
\addplot [color=mycolor1, line width=\linewidthoptimal, \linestyleoptimal]
  table[]{../Parallel_model_approximator/ref1-1.tsv};

\addplot [color=mycolor2, line width=\linewidthfilter, \linestylefilter]
  table[]{../Parallel_model_approximator/ref1-2.tsv};

\end{axis}
\end{tikzpicture}%

==> Figures/Parallel_model_approximator/ref10-1.tsv <==
0	0
0.501	0
0.503	0.0142438815203008
0.506	0.0715039058749332
0.511	0.263919574463102
0.517	0.657759049118602
0.525	1.46607516909295
0.546	3.87167176540598
0.553	4.26180302200525
0.558	4.39527785270161
0.571	4.52900961045918
0.582	4.60681132415794
0.591	4.64774797710715
0.599	4.66909378688728
0.605	4.67713627727922
0.611	4.67937722472387
0.617	4.67671595631569
0.624	4.66853800034604
0.633	4.65184221166003
0.646	4.61952001287705
0.673	4.54004298705486
0.702	4.4589085729346
0.723	4.41029740919351
0.742	4.3749538505251
0.76	4.34885266882589
0.778	4.3293359820924
0.795	4.31626937743949
0.812	4.30773233029218
0.83	4.30291141560902
0.849	4.30176623281482
0.87	4.30435011674255
0.894	4.31121854542179
0.922	4.32322623135828
0.957	4.34252422202824
1.002	4.3718454243379
1.065	4.41759330817876
1.086	4.43352338212017
1.088	4.42082645128153
1.091	4.36620621452111
1.096	4.18024470984626
1.102	3.80031696089914
1.11	3.02737425024507
1.129	0.965489925283945
1.136	0.600822446919524
1.141	0.482355225234035
1.144	0.468133997160298
1.146	0.453908160469298
1.149	0.396990987929886
1.154	0.207191810987007
1.16	-0.177355484101176
1.168	-0.956476275923491
1.187	-3.03304419052354
1.194	-3.40309676853304
1.199	-3.52539697564035
1.202	-3.54191227605266
1.282	-3.60081408205378
1.332	-3.63351369434792
1.369	-3.65366461996533
1.398	-3.66560916740265
1.423	-3.67202281789767
1.444	-3.67371912104002
1.463	-3.67157968089327
1.481	-3.66562361305769
1.498	-3.65582327511223
1.514	-3.64229423585315
1.531	-3.62270892962112
1.548	-3.5971468739983
1.566	-3.56304915089887
1.585	-3.51906106392142
1.608	-3.45607338467231
1.655	-3.3235934465128
1.666	-3.30407082550196
1.674	-3.29683061036485
1.68	-3.29651093120709
1.686	-3.30153778357916
1.692	-3.31282789589533
1.699	-3.33514550827478
1.707	-3.37438960083412
1.716	-3.43801878143634
1.727	-3.54534842621501
1.731	-3.57802173241349
1.732	-3.5760985235407
1.734	-3.55857810391215
1.737	-3.49774900440518
1.742	-3.30242701629171
1.748	-2.90846061258351
1.756	-2.10173590495134
1.769	-0.707095021462702
1.777	-0.210244257770729
1.783	-0.0282601644043883
1.786	-1.15463194561016e-14
1.788	-1.15463194561016e-14
1.79	-0.0142716162346392
1.793	-0.0716431334021053
1.798	-0.26443346059609
1.804	-0.659039788684924
1.812	-1.46892965688051
1.833	-3.87917884960283
1.84	-4.27001879930209
1.845	-4.40369526077766
1.858	-4.53745535442874
1.869	-4.61514557641308
1.878	-4.65592745277715
1.886	-4.67710865577771
1.892	-4.68502058947897
1.898	-4.68713078345014
1.904	-4.68434272273123
1.912	-4.67446048622484
1.922	-4.6546906993686
1.937	-4.61543886805355
2.001	-4.43687108100946
2.021	-4.39587456606146
2.039	-4.3667490766557
2.057	-4.34451332987077
2.074	-4.32920039302383
2.091	-4.31873106147573
2.109	-4.3121857767162
2.127	-4.30958508151528
2.147	-4.31051771087047
2.169	-4.31528879277599
2.195	-4.32484487155153
2.226	-4.34031370776709
2.265	-4.36404957993283
2.318	-4.40089791100863
2.398	-4.46139400464978
2.559	-4.58857150057893
2.626	-4.64201109004069
2.628	-4.62935398918682
2.631	-4.57472028815948
2.636	-4.38853935110052
2.642	-4.00802010312083
2.65	-3.23372667553083
2.669	-1.16799142153193
2.676	-0.802626316972374
2.681	-0.68393050331373
2.684	-0.669681688528076
2.686	-0.655428126285768
2.689	-0.598399634948635
2.694	-0.408227122183438
2.7	-0.0229175924681844
2.708	0.757763384698707
2.727	2.83866935707586
2.734	3.20962300466101
2.739	3.33231026585486
2.742	3.34895379233231
3.001	3.5534368176968
3.079	3.61071898340253
3.128	3.64258002659133
3.165	3.66249570579128
3.194	3.67413402569159
3.218	3.68000809377035
3.239	3.68145490122858
3.258	3.67902058055891
3.275	3.6731782930555
3.292	3.66323447746529
3.308	3.64953570162589
3.325	3.62972989381644
3.342	3.60390540294575
3.36	3.56948986256619
3.379	3.52514266561623
3.402	3.46176308024868
3.448	3.33179362301986
3.459	3.31207362495759
3.467	3.30467038618316
3.473	3.30422147999291
3.479	3.30911709123072
3.485	3.32027863652848
3.492	3.34245732900116
3.5	3.38157034931121
3.509	3.44510783798749
3.52	3.55243623054962
3.524	3.58511623400343
3.525	3.58317686937202
3.527	3.56559978015532
3.53	3.50462405578135
3.535	3.30888884779928
3.541	2.91413449718218
3.549	2.10582979305195
3.562	0.708471840161171
3.57	0.210653631102656
3.576	0.0283151906684882
3.579	-1.77635683940025e-14
3.581	-1.77635683940025e-14
3.583	0.014243881520283
3.586	0.0715039058749154
3.591	0.263919574463085
3.597	0.657759049118584
3.605	1.46607516909293
3.626	3.87167176540596
3.633	4.26180302200523
3.638	4.39527785270159
3.651	4.52900961045917
3.662	4.60681132415792
3.671	4.64774797710714
3.679	4.66909378688728
3.685	4.67713627727921
3.691	4.67937722472387
3.697	4.67671595631568
3.704	4.66853800034603
3.713	4.65184221166003
3.726	4.61952001287704
3.753	4.54004298705486
3.782	4.45890857293459
3.803	4.4102974091935
3.822	4.3749538505251
3.84	4.34885266882589
3.858	4.3293359820924
3.875	4.31626937743948
3.892	4.30773233029217
3.91	4.30291141560902
3.929	4.30176623281481
3.95	4.30435011674254
3.974	4.31121854542178
4.002	4.32322623135828
4.037	4.34252422202823
4.082	4.3718454243379
4.145	4.41759330817875
4.166	4.43352338212017
4.168	4.42082645128152
4.171	4.3662062145211
4.176	4.18024470984626
4.182	3.80031696089913
4.19	3.02737425024506
4.209	0.965489925283939
4.216	0.600822446919517
4.221	0.482355225234029
4.224	0.468133997160292
4.226	0.453908160469292
4.229	0.39699098792988
4.234	0.207191810987001
4.24	-0.177355484101182
4.248	-0.956476275923499
4.267	-3.03304419052354
4.274	-3.40309676853305
4.279	-3.52539697564036
4.282	-3.54191227605266
4.362	-3.60081408205379
4.412	-3.63351369434793
4.449	-3.65366461996534
4.478	-3.66560916740265
4.503	-3.67202281789767
4.524	-3.67371912104002
4.543	-3.67157968089328
4.561	-3.6656236130577
4.578	-3.65582327511223
4.594	-3.64229423585315
4.611	-3.62270892962113
4.628	-3.5971468739983
4.646	-3.56304915089887
4.665	-3.51906106392142
4.688	-3.45607338467232
4.735	-3.3235934465128
4.746	-3.30407082550197
4.754	-3.29683061036486
4.76	-3.29651093120709
4.766	-3.30153778357916
4.772	-3.31282789589534
4.779	-3.33514550827479
4.787	-3.37438960083413
4.796	-3.43801878143635
4.807	-3.54534842621502
4.811	-3.57802173241351
4.812	-3.57609852354071
4.814	-3.55857810391216
4.817	-3.49774900440519
4.822	-3.30242701629172
4.828	-2.90846061258353
4.836	-2.10173590495136
4.849	-0.707095021462719
4.857	-0.210244257770746
4.863	-0.028260164404406
4.866	-2.93098878501041e-14
5.366	0


==> Figures/Parallel_model_approximator/ref10-2.tsv <==
0	0
0.501	0
0.503	0.0142410742983374
0.506	0.0714639458734094
0.511	0.263614671280112
0.517	0.656536188343012
0.525	1.46202089336134
0.546	3.85096526152564
0.553	4.23652419774891
0.558	4.36842484295026
0.572	4.51456799559113
0.584	4.60545716833779
0.594	4.65587002655035
0.602	4.68041041634553
0.609	4.69139808433977
0.615	4.69386963573144
0.621	4.6907236031517
0.628	4.68101059664268
0.637	4.66090211453481
0.65	4.62151811130933
0.712	4.41878428398977
0.728	4.38360987425435
0.743	4.35841341485756
0.759	4.33878907132048
0.775	4.32533319337949
0.791	4.31672783868036
0.809	4.31142227668866
0.829	4.30945979835556
0.853	4.31087453991738
0.883	4.31653627781505
0.918	4.32703410401005
0.956	4.34237074532907
0.995	4.36212108769649
1.036	4.38705037613453
1.081	4.41879003189919
1.086	4.42256311359304
1.088	4.40987099271987
1.091	4.35529814711769
1.096	4.16952405945255
1.102	3.79000168157898
1.11	3.01790256860324
1.129	0.958214597169248
1.136	0.593884627008698
1.141	0.475500404851677
1.144	0.461269742551226
1.146	0.447042119972051
1.149	0.390156503495167
1.154	0.200496349981145
1.16	-0.183755698810062
1.168	-0.962313166939619
1.187	-3.038050945673
1.194	-3.40824512997633
1.199	-3.53071538288779
1.202	-3.54734646066603
1.248	-3.58200781410179
1.289	-3.60846548357231
1.327	-3.62873621442647
1.364	-3.64436919097565
1.399	-3.65533255284479
1.431	-3.66168932069005
1.458	-3.66338874720091
1.479	-3.66125581194108
1.497	-3.6558857129747
1.513	-3.64729940818793
1.528	-3.63494852512543
1.543	-3.61733807154748
1.558	-3.59335703675356
1.573	-3.56204880733401
1.589	-3.52004031593063
1.608	-3.45954646413671
1.654	-3.3077110319715
1.664	-3.28903645978759
1.671	-3.28301862767065
1.676	-3.28308699895679
1.681	-3.28730394482436
1.687	-3.29843297534694
1.694	-3.32059677380867
1.702	-3.35901377113976
1.712	-3.4276465233558
1.723	-3.52937454915504
1.731	-3.60493621430921
1.732	-3.60272514699874
1.734	-3.58443155312648
1.738	-3.49173257925423
1.743	-3.2686623034989
1.75	-2.75061997405228
1.758	-1.85490119320818
1.768	-0.790923205779218
1.776	-0.256809431087172
1.782	-0.0469016427103641
1.786	0.000167296605516398
1.788	0.000167296605516398
1.79	-0.0141022316794706
1.793	-0.0714403214040491
1.798	-0.263981748398046
1.804	-0.657705889325474
1.812	-1.46480859793414
1.833	-3.85780067322156
1.84	-4.24366304482347
1.845	-4.37550708416132
1.859	-4.52112670050147
1.871	-4.61156130893462
1.881	-4.66166392142084
1.889	-4.68603425794322
1.896	-4.69694391426818
1.902	-4.69940577517193
1.908	-4.69630370987241
1.915	-4.68670761856159
1.924	-4.66684378511337
1.937	-4.62796271801742
1.999	-4.42801799873751
2.015	-4.39326415835891
2.031	-4.36688137144035
2.047	-4.3477770766748
2.063	-4.33463685149635
2.08	-4.32578931881348
2.098	-4.32074461995556
2.119	-4.31891401881227
2.144	-4.32069769844086
2.174	-4.32677611742601
2.208	-4.33755845330446
2.244	-4.35284978336419
2.282	-4.37303012791415
2.323	-4.39909956173845
2.369	-4.43285345164643
2.427	-4.48024046742214
2.626	-4.64846624634986
2.628	-4.63579385350569
2.631	-4.58115503443417
2.636	-4.39500616774666
2.642	-4.01458818894672
2.65	-3.24056873249149
2.669	-1.17592956114569
2.676	-0.810785964165694
2.681	-0.692148550774864
2.684	-0.677888807425222
2.686	-0.663632540718447
2.689	-0.606632916010736
2.694	-0.416603373729861
2.7	-0.031643253107994
2.708	0.748206569089059
2.727	2.82615707158034
2.734	3.19631668354578
2.739	3.3186174859519
2.742	3.33511177284186
2.792	3.37519914875776
2.857	3.43232056654876
2.987	3.54773082163695
3.035	3.58480927135697
3.076	3.61208559504487
3.114	3.63315977192823
3.151	3.64957558830847
3.187	3.66157373794385
3.22	3.66878370805038
3.247	3.67116448532082
3.269	3.66965016138465
3.288	3.66463935703852
3.304	3.65667225644743
3.319	3.64505728644107
3.334	3.62834482892138
3.349	3.60541312686666
3.364	3.5752576152351
3.38	3.53447437864323
3.399	3.475122398756
3.449	3.31137267443207
3.458	3.29576385013985
3.465	3.29052637095808
3.47	3.29126053706087
3.476	3.29777374410799
3.482	3.31110584670096
3.489	3.33610057626759
3.497	3.37800931633187
3.507	3.45117947730487
3.519	3.56867756507744
3.524	3.61204450591436
3.525	3.60982019634531
3.527	3.59147492185212
3.531	3.49857024261027
3.536	3.27504539626558
3.543	2.75598107081723
3.551	1.85851398732745
3.561	0.792463604218517
3.569	0.257309800642878
3.575	0.0469932923491463
3.579	-0.000167296605516398
3.581	-0.000167296605516398
3.583	0.0140745009670553
3.586	0.0713011633032448
3.591	0.263468418704238
3.597	0.656427441082468
3.605	1.46196188900204
3.626	3.85032488748017
3.633	4.23547235485163
3.638	4.36710168243191
3.652	4.5126353329454
3.664	4.60315142188344
3.674	4.6534149843628
3.682	4.67795802392401
3.689	4.68903855012904
3.695	4.69165376712886
3.701	4.68870533553971
3.708	4.67928203907949
3.717	4.65962002754397
3.73	4.62097181957548
3.793	4.41868946931883
3.809	4.38434570099994
3.825	4.35830752381791
3.841	4.339473657007
3.857	4.32653516561302
3.874	4.31783975616325
3.892	4.31290310258783
3.913	4.31115075984364
3.938	4.31298575846801
3.968	4.31909253212618
4.002	4.32988370925567
4.038	4.34516714444484
4.076	4.36532268574583
4.117	4.39134776921668
4.163	4.4250340988615
4.166	4.42736807229361
4.168	4.41472033366478
4.171	4.36021792654393
4.176	4.17456994974512
4.182	3.79520271007377
4.19	3.02326882607107
4.209	0.963442669909104
4.216	0.599014424228075
4.221	0.480594908690857
4.224	0.466362107047922
4.226	0.452131168447272
4.229	0.395226710044609
4.234	0.205493134096287
4.24	-0.178935650660878
4.248	-0.957949801943245
4.267	-3.03567333825929
4.274	-3.4064701495143
4.279	-3.5292517766088
4.282	-3.546013193633
4.328	-3.58233851537955
4.368	-3.60936058134331
4.405	-3.62995063945399
4.44	-3.64527928253662
4.474	-3.65617712941037
4.505	-3.66236893699164
4.532	-3.66411854520202
4.554	-3.66202200778785
4.573	-3.65654380433825
4.59	-3.64762568662365
4.605	-3.63557378925793
4.62	-3.61854143195079
4.635	-3.59545224826849
4.65	-3.56533827297184
4.666	-3.5248348161613
4.685	-3.46608214147554
4.735	-3.30329409440772
4.744	-3.28727995804538
4.751	-3.28151321734661
4.756	-3.28174568744251
4.761	-3.28611128387178
4.767	-3.29739603894309
4.774	-3.31970891449304
4.782	-3.35825540071086
4.792	-3.4270016879025
4.803	-3.52882602914868
4.811	-3.60447477691793
4.812	-3.60228247963154
4.814	-3.58403316092125
4.818	-3.49144261514092
4.823	-3.26852395345099
4.83	-2.75067106053469
4.838	-1.85507699902186
4.848	-0.791108456931093
4.856	-0.256977901108582
4.862	-0.0470680212919747
4.866	3.31830776190145e-08
5.366	0


==> Figures/Parallel_model_approximator/ref10-3.tsv <==
0	0
0.501000000000001	0
0.503	0.0196468256079179
0.506	0.0986027458147625
0.510999999999999	0.363797161540866
0.516999999999999	0.906263156154786
0.524999999999999	2.0188089753442
0.545999999999999	5.33107839648909
0.553000000000001	5.88037418305147
0.558	6.08156517692136
0.678999999999998	8.63522067852669
0.802	11.3065329418158
0.927	14.0992125034809
1.053	16.9937385383177
1.089	17.796064327552
1.09	17.793226580895
1.092	17.7676243908383
1.096	17.6360244284887
1.101	17.3187517850292
1.108	16.5838739674661
1.117	15.1675487175389
1.127	13.8510195395922
1.135	13.2375530414422
1.14	13.058737522268
1.143	13.0285624412738
1.144	13.031503720376
1.146	13.0177394529325
1.149	12.9476073700639
1.153	12.7606918959955
1.159	12.2769633610802
1.166	11.397837691535
1.177	9.44321493984963
1.187	8.04016136430879
1.195	7.3606364354417
1.201	7.11759145220479
1.313	5.08583455361152
1.427	2.95302780745603
1.543	0.715732179520444
1.661	-1.62955169738841
1.732	-3.0350884953783
1.734	-3.01689640890572
1.737	-2.93960706500335
1.742	-2.67581433025596
1.748	-2.13275727728463
1.756	-1.01555968108891
1.769	0.914285302216566
1.777	1.60095945644998
1.783	1.85224354421317
1.786	1.8912424627047
1.788	1.8912424627047
1.79	1.87155738182474
1.793	1.79244772431076
1.798	1.52673694038877
1.804	0.983214692557496
1.812	-0.131497399385697
1.833	-3.45021624594393
1.84	-4.00058158349382
1.845	-4.20216432278007
1.966	-6.76079212892042
2.089	-9.43730578881896
2.214	-12.2354230656239
2.34	-15.1355851240807
2.468	-18.1636730086663
2.598	-21.3235556099013
2.629	-22.0502180509401
2.63	-22.0486492952309
2.632	-22.0255462889946
2.635	-21.9406083442332
2.64	-21.6633117568058
2.646	-21.1027940684092
2.654	-19.9601650502016
2.664	-18.4745149604358
2.672	-17.7213163054862
2.678	-17.4185906886238
2.682	-17.3445644925164
2.683	-17.342257138346
2.684	-17.3464786617003
2.685	-17.3441466971423
2.687	-17.3197238316393
2.69	-17.2333227693385
2.695	-16.9549666381803
2.701	-16.3954555907394
2.709	-15.2580409909344
2.727	-12.4002217438246
2.735	-11.7295698279051
2.741	-11.4936987070264
2.849	-9.66942572812957
2.959	-7.75096888366023
3.071	-5.73500334653846
3.185	-3.61814383789308
3.3	-1.41638255873352
3.417	0.892040762308682
3.525	3.04468071063609
3.527	3.02645320228971
3.53	2.94901336565416
3.535	2.68470699208412
3.541	2.14059253541639
3.549	1.02121960768022
3.562	-0.912383037869049
3.57	-1.60039423785419
3.576	-1.85216760839659
3.579	-1.89124246270466
3.581	-1.89124246270466
3.583	-1.87159563686611
3.586	-1.79263971649954
3.591	-1.52744530062535
3.597	-0.984979307038671
3.605	0.127566512797852
3.626	3.43983593416187
3.633	3.98913171983967
3.638	4.19032271371744
3.759	6.74397821608444
3.882	9.41529047860975
4.007	12.2079700408719
4.133	15.1024960757088
4.169	15.9048218649427
4.17	15.9019841181904
4.172	15.8763819281337
4.176	15.7447819657841
4.181	15.4275093223245
4.188	14.6926315047614
4.197	13.2763062548343
4.207	11.9597770768875
4.215	11.3463105787376
4.22	11.1674950595634
4.223	11.1373199785691
4.224	11.1402612576713
4.226	11.1264969902278
4.229	11.0563649073592
4.233	10.8694494332908
4.239	10.3857208983755
4.246	9.50659522883038
4.257	7.55197247714496
4.267	6.14891890160413
4.275	5.46939397273704
4.281	5.22634898950013
4.393	3.19459209090686
4.507	1.06178534475137
4.623	-1.17551028318422
4.741	-3.52079416009308
4.812	-4.92633095808296
4.814	-4.90813887161039
4.817	-4.83084952770801
4.822	-4.56705679296062
4.828	-4.02399973998929
4.836	-2.90680214379357
4.849	-0.976957160488098
4.857	-0.290283006254686
4.863	-0.0389989184914867
4.866	4.57716744506342e-08
5.366	0


==> Figures/Parallel_model_approximator/ref10-4.tsv <==
0	0
0.501000000000001	0
0.503	-0.00540575130958132
0.506	-0.0271387999413513
0.510999999999999	-0.100182490260753
0.516999999999999	-0.249726967811775
0.524999999999999	-0.556788081982866
0.545999999999999	-1.48011313496345
0.553999999999998	-1.660890358245
0.559999999999999	-1.73146708535117
0.573	-1.87073257442445
0.587	-2.06391938674788
0.603000000000002	-2.34012066485634
0.622	-2.7333797461401
0.649999999999999	-3.39496230855111
0.751999999999999	-5.86492312594907
0.830000000000002	-7.61581859846126
1.065	-12.8665410238836
1.092	-13.4399967015436
1.096	-13.4665003690362
1.098	-13.4676265425066
1.1	-13.4604161391445
1.103	-13.4335546232058
1.108	-13.3444159383338
1.114	-13.1605901169814
1.125	-12.7958030765101
1.133	-12.6318186918539
1.139	-12.573054623632
1.142	-12.5661157963111
1.145	-12.5713793616105
1.148	-12.5637566789801
1.151	-12.5390502839071
1.156	-12.4581785043523
1.162	-12.2920019309892
1.169	-11.9963742942534
1.192	-10.8945234527362
1.2	-10.6829631279725
1.22	-10.3388290730369
1.31	-8.76126910960774
1.399	-7.13826113543575
1.481	-5.58078813009787
1.539	-4.41661858631486
1.584	-3.44290038417179
1.639	-2.1638884862427
1.673	-1.41059957828046
1.693	-1.0391664256184
1.709	-0.801032472693834
1.723	-0.639499774444658
1.732	-0.567636651620443
1.734	-0.567535144220759
1.736	-0.575426163097401
1.74	-0.615221146307292
1.745	-0.709969675888249
1.752	-0.926497695555273
1.776	-1.79371131867756
1.782	-1.87322774366004
1.786	-1.89107516609919
1.788	-1.89107516609919
1.79	-1.88565961350421
1.793	-1.86388804571481
1.798	-1.79071868878682
1.804	-1.64092058188297
1.812	-1.33331119854844
1.833	-0.407584427277637
1.841	-0.225942803313256
1.847	-0.154865874229866
1.86	-0.0145791433071594
1.874	0.179695347515576
1.89	0.45694382653927
1.91	0.873295820026527
1.939	1.56217858076163
2.036	3.91447665416885
2.113	5.64936637944365
2.369	11.3815513340976
2.51	14.6232490786268
2.635	17.4988592617464
2.638	17.5074945591135
2.641	17.4973746438027
2.645	17.4535942770014
2.65	17.3480380610073
2.658	17.0764432453853
2.668	16.8015964367865
2.675	16.6927220853753
2.68	16.6622762194398
2.682	16.6619144686073
2.686	16.6716040871932
2.689	16.6621586240683
2.693	16.6224940341698
2.698	16.5272612113411
2.704	16.3420812794628
2.712	15.9663581853883
2.725	15.3079733731725
2.735	14.9598239996662
2.743	14.7963193049692
2.869	12.768361102946
2.973	11.0385000915442
3.065	9.4498153074613
3.154	7.85098895262054
3.242	6.20618775969653
3.311	4.85410411686215
3.36	3.825240076789
3.405	2.80233518823949
3.466	1.41105099557518
3.486	1.03834927074845
3.502	0.799348363727162
3.516	0.637244980065013
3.525	0.565139485709224
3.527	0.565021719562413
3.529	0.572914389570791
3.533	0.612765918231144
3.538	0.70768290662604
3.545	0.924622737456389
3.569	1.7935217400686
3.575	1.87319299231194
3.579	1.89107516609915
3.581	1.89107516609915
3.583	1.88567013783316
3.586	1.86394087980279
3.591	1.79091371932959
3.597	1.64140674812114
3.605	1.33439537620418
3.626	0.410488953318303
3.634	0.229242395178201
3.64	0.158358820238021
3.653	0.0185394777917267
3.667	-0.175044479149225
3.683	-0.451322447190492
3.703	-0.866348966063001
3.732	-1.55344879389521
3.829	-3.90193686249237
3.905	-5.61184903556508
4.165	-11.4237357031336
4.172	-11.5438100015699
4.176	-11.5702120160389
4.178	-11.5712860256664
4.18	-11.5640235760982
4.183	-11.5370864552886
4.188	-11.4478394769283
4.194	-11.2639472434776
4.205	-10.8992661487747
4.213	-10.7354094997187
4.219	-10.6767080040502
4.222	-10.6697812311347
4.225	-10.6750453005346
4.228	-10.6674358031604
4.231	-10.6427601972991
4.236	-10.5619859554515
4.242	-10.396025989175
4.249	-10.1008494123507
4.272	-9.00135165100139
4.28	-8.79030543774806
4.3	-8.44693325439816
4.389	-6.88983078140032
4.476	-5.30491777208451
4.558	-3.74767452277892
4.617	-2.56426930402169
4.663	-1.57041351355236
4.718	-0.293238878325198
4.753	0.482080938152013
4.773	0.852983060547764
4.789	1.09088459604247
4.803	1.25229120826636
4.812	1.32404847845142
4.814	1.32410571068914
4.816	1.3161631064323
4.82	1.27625125082206
4.825	1.18135184615854
4.832	0.964652038631215
4.856	0.0973626740056908
4.862	0.0178483404630114
4.866	-1.25885968316197e-08
5.366	0


==> Figures/Parallel_model_approximator/ref13-1.tsv <==
0	0
0.000999999999976353	0
0.00200000000000955	5
0.0029999999999859	15.0199962006332
0.0040000000000191	30.0797574468498
0.00499999999999545	50.1962623195525
0.00599999999997181	75.3715028317242
0.007000000000005	105.564809130895
0.00900000000001455	180.658935208185
0.0129999999999768	360.320838693463
0.0149999999999864	425.437753663379
0.0160000000000196	450.520601345864
0.0169999999999959	470.610116605961
0.0179999999999723	485.704020534775
0.0190000000000055	495.801003357519
0.0199999999999818	500.900000520865
0.0310000000000059	502
0.0319999999999823	497.1
0.0330000000000155	487.199
0.0339999999999918	472.296
0.035000000000025	452.39
0.0360000000000014	427.48
0.0369999999999777	397.565
0.0389999999999873	322.716
0.0430000000000064	142.916
0.0450000000000159	77.965
0.0459999999999923	52.98
0.0470000000000255	32.99
0.0480000000000018	17.996
0.0489999999999782	7.99900000000002
0.0500000000000114	3
0.33499999999998	3
0.336000000000013	-2
0.336999999999989	-12.001
0.338000000000022	-27.004
0.338999999999999	-47.01
0.339999999999975	-72.02
0.341000000000008	-102.035
0.343000000000018	-177.084
0.34699999999998	-357.284
0.34899999999999	-422.435
0.350000000000023	-447.52
0.350999999999999	-467.61
0.351999999999975	-482.704
0.353000000000009	-492.801
0.353999999999985	-497.9
0.365000000000009	-498.999999921676
0.365999999999985	-494.099999479135
0.367000000000019	-484.198996642481
0.367999999999995	-469.295979465225
0.369000000000028	-449.389883394039
0.370000000000005	-424.479398654136
0.370999999999981	-394.562246336621
0.37299999999999	-319.679161306537
0.37700000000001	-139.341064791815
0.379000000000019	-74.4351908691048
0.379999999999995	-49.6284971682758
0.380999999999972	-29.8037376804475
0.382000000000005	-14.9202425531502
0.382999999999981	-4.98000379936678
0.384000000000015	-0
0.461000000000013	-0


==> Figures/Parallel_model_approximator/ref13-2.tsv <==
0	0
0.000999999999976353	0
0.00199999999995271	4.99968349907442
0.00300000000004275	15.0193466438481
0.0040000000000191	30.0929134252422
0.00499999999999545	50.2931855827695
0.00599999999997181	75.7646976776329
0.00699999999994816	106.854234981051
0.0080000000000382	144.589951839247
0.00900000000001455	190.770406392667
0.00999999999999091	246.21759917632
0.0119999999999436	368.495468785277
0.01400000000001	467.079352802219
0.0149999999999864	507.247230876847
0.0159999999999627	541.321204256923
0.0170000000000528	569.191760126678
0.0180000000000291	590.732123199127
0.0190000000000055	605.826401821063
0.0199999999999818	614.377417673369
0.0230000000000246	620.313908431894
0.0270000000000437	628.826856691151
0.0309999999999491	637.855704305345
0.0320000000000391	633.356569325816
0.0330000000000155	622.024836275884
0.0339999999999918	603.831578732697
0.0349999999999682	578.755738746857
0.0359999999999445	546.787015080888
0.0370000000000346	507.932632705495
0.0389999999999873	409.794948072253
0.0430000000000064	180.53464820527
0.0439999999999827	139.481016686907
0.0449999999999591	105.241137340801
0.0460000000000491	77.0122246136946
0.0470000000000255	54.3778680139194
0.0480000000000018	37.2656872346067
0.0489999999999782	25.762339457433
0.0499999999999545	19.9782832979605
0.0919999999999845	20.3389909748992
0.134000000000015	20.6971315116211
0.177000000000021	21.0611915856483
0.220000000000027	21.4226713183583
0.263000000000034	21.7816342431722
0.307000000000016	22.1464115981449
0.335000000000036	22.3772441241807
0.336000000000013	16.6015107698943
0.336999999999989	4.9702715586435
0.337999999999965	-12.6510156132372
0.339000000000055	-36.462474695772
0.340000000000032	-66.697138920842
0.341000000000008	-103.540272843179
0.342999999999961	-196.932995678162
0.34699999999998	-413.544648274487
0.347999999999956	-452.837489164337
0.349000000000046	-485.902355680424
0.350000000000023	-513.363203699751
0.350999999999999	-535.656705312049
0.351999999999975	-552.970600987566
0.352999999999952	-565.275891919421
0.354000000000042	-572.398298155788
0.355000000000018	-574.078541176569
0.355999999999995	-576.539310994013
0.356999999999971	-579.835004479566
0.357999999999947	-583.954958047623
0.361999999999966	-603.494719035388
0.363000000000056	-606.613035668261
0.364000000000033	-607.976844231501
0.365000000000009	-607.418615771335
0.365999999999985	-598.919137039567
0.366999999999962	-583.338792891137
0.368000000000052	-561.179370125141
0.369000000000028	-532.352417569525
0.370000000000005	-496.508166289818
0.371999999999957	-405.67885957529
0.374000000000024	-297.10141343351
0.375999999999976	-185.995718892732
0.376999999999953	-141.663732591909
0.378000000000043	-104.76772759846
0.379000000000019	-74.432398323087
0.379999999999995	-49.6208423537337
0.380999999999972	-29.8138530254839
0.381999999999948	-14.9259581396052
0.383000000000038	-4.97954321480779
0.384000000000015	0.00348672267261918
0.461000000000013	0.00348672267261918


==> Figures/Parallel_model_approximator/ref13-3.tsv <==
0	0
0.000999999999976353	0
0.00199999999995271	6.89714388924915
0.00300000000004275	20.7173388946196
0.0040000000000191	41.4864985471252
0.00499999999999545	69.2305426819213
0.00599999999997181	103.975397438305
0.00699999999994816	145.746995259714
0.00900000000001455	250.474181392071
0.0130000000000337	503.956519918855
0.0149999999999864	597.535416387392
0.0159999999999627	634.225992419345
0.0170000000000528	664.14949654845
0.0180000000000291	687.280053068523
0.0190000000000055	703.59177996928
0.0199999999999818	713.058788936258
0.0309999999999491	741.653822275472
0.0320000000000391	737.360009356526
0.0330000000000155	726.14377573563
0.0339999999999918	707.979207881744
0.0349999999999682	682.840385959742
0.0359999999999445	650.701383830224
0.0370000000000346	611.536269049952
0.0380000000000109	565.319102871168
0.0399999999999636	451.624829807253
0.04200000000003	323.20521635347
0.0439999999999827	221.442659338927
0.0449999999999591	180.622407160461
0.0460000000000491	146.543987896933
0.0470000000000255	119.23327095048
0.0480000000000018	98.7161320272011
0.0489999999999782	85.0184531373698
0.0499999999999545	78.16612259547
0.335000000000036	83.5561636141784
0.336000000000013	76.677932149358
0.336999999999989	62.8766495689829
0.337999999999965	42.1264023412757
0.339000000000055	14.4012706303147
0.340000000000032	-20.3246717009035
0.341000000000008	-62.0773570981096
0.342999999999961	-166.766718381124
0.34699999999998	-420.173407209648
0.349000000000046	-513.714478828444
0.350000000000023	-550.386142436
0.350999999999999	-580.290734140502
0.351999999999975	-603.402378235785
0.352999999999952	-619.695192711541
0.354000000000042	-629.143289254088
0.365000000000009	-657.530285922412
0.365999999999985	-653.217560578646
0.366999999999962	-641.98241453348
0.368000000000052	-623.798934255136
0.369000000000028	-598.641199907692
0.370000000000005	-566.483285354912
0.370999999999981	-527.299258148769
0.371999999999957	-481.063179546269
0.374000000000024	-367.331081633527
0.375999999999976	-238.873643329059
0.378000000000043	-137.073261466121
0.379000000000019	-96.2340968633599
0.379999999999995	-62.1367651734892
0.380999999999972	-34.8071358046499
0.381999999999948	-14.2710844553644
0.383000000000038	-0.554493140519412
0.384000000000015	6.3167498254337
0.461000000000013	6.3167498254337


==> Figures/Parallel_model_approximator/ref13-4.tsv <==
0	0
0.00100000000000477	0
0.00199999999999534	-1.89746039017469
0.00300000000000011	-5.69799225077155
0.00400000000000489	-11.393585121883
0.00499999999999545	-18.9373570991517
0.00600000000000023	-28.2106997606718
0.00900000000000034	-59.7037749994037
0.0100000000000051	-67.2640669342823
0.0109999999999957	-73.6073488993466
0.0130000000000052	-83.1031797668759
0.0139999999999958	-87.0242850523813
0.0150000000000006	-90.2881855105446
0.0160000000000053	-92.9047881624217
0.0169999999999959	-94.9577364217718
0.0180000000000007	-96.5479298693961
0.0190000000000055	-97.7653781482161
0.019999999999996	-98.6813712628886
0.0220000000000056	-99.9656539990185
0.0240000000000009	-101.063412074342
0.0259999999999962	-102.002555103519
0.0280000000000058	-102.805964784101
0.0300000000000011	-103.492983540454
0.0310000000000059	-103.798117970126
0.0319999999999965	-104.003440030711
0.0330000000000013	-104.118939459746
0.034000000000006	-104.147629149047
0.0349999999999966	-104.084647212885
0.0360000000000014	-103.914368749336
0.0370000000000061	-103.603636344457
0.0379999999999967	-103.086492144976
0.0390000000000015	-102.228992169909
0.0400000000000063	-100.746149019271
0.0409999999999968	-98.0113945910884
0.0420000000000016	-93.9446084944369
0.0430000000000064	-88.4442331292442
0.0460000000000065	-69.5317632832384
0.046999999999997	-64.8554029365602
0.0480000000000018	-61.4504447925944
0.0490000000000066	-59.2561136799368
0.0499999999999972	-58.1878392975095
0.0960000000000036	-58.6628846758217
0.143000000000001	-59.1514314775018
0.189999999999998	-59.6431165662591
0.238	-60.148421129761
0.287000000000006	-60.6674506985881
0.334999999999994	-61.1789194899977
0.335999999999999	-60.0764213794638
0.337000000000003	-57.9063780103395
0.337999999999994	-54.7774179545129
0.340000000000003	-46.3724672199385
0.341999999999999	-36.139777866917
0.343000000000004	-30.1662772970389
0.343999999999994	-23.0299690356411
0.346000000000004	-4.0166188755146
0.349999999999994	37.022938736249
0.350999999999999	44.6340288284537
0.352000000000004	50.4317772482185
0.352999999999994	54.4193007921194
0.353999999999999	56.7449910983003
0.355000000000004	57.6422320675039
0.355999999999995	57.7595766541997
0.356999999999999	57.0426279869405
0.358000000000004	55.5020496513312
0.358999999999995	53.26911612736
0.361000000000004	48.1186645618298
0.361999999999995	46.2860937349032
0.363	45.7503044052493
0.364000000000004	46.9696535593833
0.364999999999995	50.1116701510763
0.369	66.2887823381678
0.370999999999995	73.4005981144178
0.372	75.3843199709785
0.373000000000005	74.6098112585735
0.373999999999995	70.2296682000173
0.376000000000005	52.8779244363273
0.379999999999995	12.5159228197555
0.381	4.99328277916601
0.382000000000005	-0.65487368424084
0.382999999999996	-4.42505007428831
0.384	-6.31326310276104
0.460999999999999	-6.31326310276104


==> Figures/Parallel_model_approximator_orthogonality_promoting/ref1-1.tsv <==
0	0
0.501	0
0.503	0.0625183142862014
0.506	0.313840270590748
0.511	1.15837738869591
0.518	3.16863973455263
0.525	4.72975344645137
0.53	5.23474232059135
0.534	5.32512469021162
0.547	5.51113815951013
0.557	5.60652250946695
0.565	5.65394699543127
0.572	5.67712487235155
0.578	5.6855864877682
0.583	5.68597862030982
0.588	5.68138945512489
0.595	5.66834714008124
0.605	5.64027952774006
0.623	5.57595945391872
0.655	5.46225880121678
0.673	5.41120808716879
0.689	5.37553752148059
0.704	5.35006025601033
0.719	5.33154445253925
0.734	5.31910810994313
0.749	5.31185368249129
0.764	5.30893825391641
0.78	5.30976219244499
0.798	5.31458450722929
0.819	5.32423715891206
0.845	5.34056426419518
0.878	5.36594719306531
0.924	5.40638644287976
0.986	5.46532139238348
0.988	5.40482744419957
0.991	5.15793119459021
0.996	4.32975077714962
1.004	2.1074638881306
1.011	0.797668470859668
1.015	0.506443445118203
1.019	0.423196688411844
1.022	0.173378951754689
1.027	-0.659679732447649
1.035	-2.88978530303283
1.042	-4.20641529584474
1.046	-4.50153660385713
1.048	-4.52428941237958
1.128	-4.59954126619378
1.173	-4.63725602945998
1.205	-4.65958064393616
1.23	-4.67266056992442
1.25	-4.67910087244671
1.267	-4.68080312630469
1.282	-4.67866177975284
1.296	-4.67290773471055
1.31	-4.66284241657051
1.324	-4.64774437323239
1.338	-4.62688129211018
1.353	-4.59737365295255
1.369	-4.5571283735163
1.387	-4.50114804395944
1.413	-4.40613705893113
1.434	-4.33419386933902
1.444	-4.31124080020585
1.45	-4.30418244366486
1.455	-4.30350011415668
1.46	-4.3085967533692
1.465	-4.3205136427923
1.471	-4.34529042025523
1.478	-4.39075682689679
1.486	-4.46703413181785
1.496	-4.60020799097945
1.502	-4.69869161299127
1.503	-4.69545318949351
1.505	-4.62710165105254
1.508	-4.36839162239821
1.513	-3.51361224944068
1.529	-0.124037667766505
1.532	-1.77635683940025e-15
1.534	-1.77635683940025e-15
1.536	-0.0625183142862031
1.539	-0.31384027059075
1.544	-1.15837738869592
1.551	-3.16863973455263
1.558	-4.72975344645137
1.563	-5.23474232059135
1.567	-5.32512469021163
1.58	-5.51113815951013
1.59	-5.60652250946695
1.598	-5.65394699543127
1.605	-5.67712487235155
1.611	-5.6855864877682
1.616	-5.68597862030982
1.621	-5.68138945512489
1.628	-5.66834714008124
1.638	-5.64027952774006
1.656	-5.57595945391873
1.688	-5.46225880121678
1.706	-5.41120808716879
1.722	-5.37553752148059
1.737	-5.35006025601033
1.752	-5.33154445253925
1.767	-5.31910810994313
1.782	-5.31185368249129
1.797	-5.30893825391641
1.813	-5.309762192445
1.831	-5.31458450722929
1.852	-5.32423715891206
1.878	-5.34056426419518
1.911	-5.36594719306531
1.957	-5.40638644287976
2.019	-5.46532139238348
2.021	-5.40482744419957
2.024	-5.15793119459021
2.029	-4.32975077714962
2.037	-2.1074638881306
2.044	-0.797668470859668
2.048	-0.506443445118204
2.052	-0.423196688411845
2.055	-0.17337895175469
2.06	0.659679732447648
2.068	2.88978530303283
2.075	4.20641529584474
2.079	4.50153660385713
2.081	4.52428941237958
2.161	4.59954126619378
2.206	4.63725602945998
2.238	4.65958064393616
2.263	4.67266056992442
2.283	4.6791008724467
2.3	4.68080312630469
2.315	4.67866177975284
2.329	4.67290773471055
2.343	4.66284241657051
2.357	4.64774437323239
2.371	4.62688129211018
2.386	4.59737365295255
2.402	4.5571283735163
2.42	4.50114804395944
2.446	4.40613705893112
2.467	4.33419386933902
2.477	4.31124080020585
2.483	4.30418244366486
2.488	4.30350011415668
2.493	4.3085967533692
2.498	4.3205136427923
2.504	4.34529042025523
2.511	4.39075682689679
2.519	4.46703413181785
2.529	4.60020799097945
2.535	4.69869161299127
2.536	4.69545318949351
2.538	4.62710165105254
2.541	4.3683916223982
2.546	3.51361224944068
2.562	0.124037667766503
2.565	0
2.817	0
2.819	0.0625183142862014
2.822	0.313840270590748
2.827	1.15837738869591
2.834	3.16863973455263
2.841	4.72975344645137
2.846	5.23474232059135
2.85	5.32512469021162
2.863	5.51113815951013
2.873	5.60652250946695
2.881	5.65394699543127
2.888	5.67712487235155
2.894	5.6855864877682
2.899	5.68597862030982
2.904	5.68138945512489
2.911	5.66834714008124
2.921	5.64027952774006
2.939	5.57595945391872
2.971	5.46225880121678
2.989	5.41120808716879
3.005	5.37553752148059
3.02	5.35006025601033
3.035	5.33154445253925
3.05	5.31910810994313
3.065	5.31185368249129
3.08	5.30893825391641
3.096	5.30976219244499
3.114	5.31458450722929
3.135	5.32423715891206
3.161	5.34056426419518
3.194	5.36594719306531
3.24	5.40638644287976
3.302	5.46532139238348
3.304	5.40482744419957
3.307	5.15793119459021
3.312	4.32975077714962
3.32	2.1074638881306
3.327	0.797668470859668
3.331	0.506443445118203
3.335	0.423196688411844
3.338	0.173378951754689
3.343	-0.659679732447649
3.351	-2.88978530303283
3.358	-4.20641529584474
3.362	-4.50153660385713
3.364	-4.52428941237958
3.444	-4.59954126619378
3.489	-4.63725602945998
3.521	-4.65958064393616
3.546	-4.67266056992442
3.566	-4.67910087244671
3.583	-4.68080312630469
3.598	-4.67866177975284
3.612	-4.67290773471055
3.626	-4.66284241657051
3.64	-4.64774437323239
3.654	-4.62688129211018
3.669	-4.59737365295255
3.685	-4.5571283735163
3.703	-4.50114804395944
3.729	-4.40613705893113
3.75	-4.33419386933902
3.76	-4.31124080020585
3.766	-4.30418244366486
3.771	-4.30350011415668
3.776	-4.3085967533692
3.781	-4.3205136427923
3.787	-4.34529042025523
3.794	-4.39075682689679
3.802	-4.46703413181785
3.812	-4.60020799097945
3.818	-4.69869161299127
3.819	-4.69545318949351
3.821	-4.62710165105254
3.824	-4.36839162239821
3.829	-3.51361224944068
3.845	-0.124037667766505
3.848	-1.77635683940025e-15
3.85	-1.77635683940025e-15
3.852	-0.0625183142862031
3.855	-0.31384027059075
3.86	-1.15837738869592
3.867	-3.16863973455263
3.874	-4.72975344645137
3.879	-5.23474232059135
3.883	-5.32512469021163
3.896	-5.51113815951013
3.906	-5.60652250946695
3.914	-5.65394699543127
3.921	-5.67712487235155
3.927	-5.6855864877682
3.932	-5.68597862030982
3.937	-5.68138945512489
3.944	-5.66834714008124
3.954	-5.64027952774006
3.972	-5.57595945391873
4.004	-5.46225880121678
4.022	-5.41120808716879
4.038	-5.37553752148059
4.053	-5.35006025601033
4.068	-5.33154445253925
4.083	-5.31910810994313
4.098	-5.31185368249129
4.113	-5.30893825391641
4.129	-5.309762192445
4.147	-5.31458450722929
4.168	-5.32423715891206
4.194	-5.34056426419518
4.227	-5.36594719306531
4.273	-5.40638644287976
4.335	-5.46532139238348
4.337	-5.40482744419957
4.34	-5.15793119459021
4.345	-4.32975077714962
4.353	-2.1074638881306
4.36	-0.797668470859668
4.364	-0.506443445118204
4.368	-0.423196688411845
4.371	-0.17337895175469
4.376	0.659679732447648
4.384	2.88978530303283
4.391	4.20641529584474
4.395	4.50153660385713
4.397	4.52428941237958
4.477	4.59954126619378
4.522	4.63725602945998
4.554	4.65958064393616
4.579	4.67266056992442
4.599	4.6791008724467
4.616	4.68080312630469
4.631	4.67866177975284
4.645	4.67290773471055
4.659	4.66284241657051
4.673	4.64774437323239
4.687	4.62688129211018
4.702	4.59737365295255
4.718	4.5571283735163
4.736	4.50114804395944
4.762	4.40613705893112
4.783	4.33419386933902
4.793	4.31124080020585
4.799	4.30418244366486
4.804	4.30350011415668
4.809	4.3085967533692
4.814	4.3205136427923
4.82	4.34529042025523
4.827	4.39075682689679
4.835	4.46703413181785
4.845	4.60020799097945
4.851	4.69869161299127
4.852	4.69545318949351
4.854	4.62710165105254
4.857	4.3683916223982
4.862	3.51361224944068
4.878	0.124037667766503
4.881	0
5.381	0


==> Figures/Parallel_model_approximator_orthogonality_promoting/ref1-2.tsv <==
0	0
0.501	0
0.503	0.0625179975912831
0.506	0.313820898185952
0.511	1.1581977435505
0.518	3.1677279320156
0.525	4.7275169409295
0.53	5.23162066950608
0.534	5.32156315209121
0.547	5.5082078269478
0.557	5.60555943753876
0.565	5.65471170161154
0.572	5.67911458775313
0.578	5.68826754091097
0.583	5.68895121791596
0.588	5.68440262471742
0.595	5.6710505249465
0.605	5.64200871995282
0.623	5.57539096699023
0.653	5.4657212344673
0.671	5.41341844090118
0.687	5.37722508790088
0.702	5.35158415018341
0.717	5.33305172063724
0.732	5.32061811507271
0.747	5.31330439680619
0.762	5.31022736510294
0.779	5.31090167750874
0.798	5.31580336125986
0.82	5.32565725055955
0.847	5.34220918822875
0.881	5.36780142312854
0.926	5.4066919957616
0.986	5.46338337854989
0.988	5.40288190398906
0.991	5.15595016855273
0.996	4.3276557240111
1.004	2.10514177322612
1.011	0.795272142365601
1.015	0.504036293369047
1.019	0.420787015530149
1.022	0.170960752033447
1.027	-0.662117690556826
1.035	-2.89219909319039
1.042	-4.20877436352785
1.046	-4.50388667917993
1.048	-4.52664354457275
1.118	-4.59235864621531
1.164	-4.63093992935917
1.198	-4.65497279658471
1.225	-4.66963791641806
1.246	-4.67708784656597
1.264	-4.67973068026554
1.28	-4.6783460814686
1.295	-4.67307256501994
1.309	-4.66393656982993
1.323	-4.64995510250888
1.337	-4.63031242851058
1.351	-4.60420198144187
1.366	-4.56829371639857
1.383	-4.5173035539419
1.404	-4.44134043365742
1.434	-4.33197512805352
1.444	-4.30835849729475
1.45	-4.3012780091692
1.455	-4.30084460624048
1.46	-4.30644739864575
1.465	-4.31911520631418
1.471	-4.34505283625576
1.478	-4.39204865016367
1.487	-4.48149311411875
1.497	-4.61948379216059
1.502	-4.70212049322908
1.503	-4.69875932837329
1.505	-4.63010944267328
1.508	-4.37084836642447
1.513	-3.51504820747978
1.529	-0.123981488282088
1.532	6.7444224082891e-05
1.534	6.7444224082891e-05
1.536	-0.0624495104146501
1.539	-0.313748694141678
1.544	-1.15811600258673
1.551	-3.16763445383572
1.558	-4.72743065428053
1.563	-5.23155270749343
1.567	-5.32151776473587
1.58	-5.50823969536427
1.59	-5.60562775995658
1.598	-5.65478747795092
1.605	-5.67918383004034
1.611	-5.68832527584458
1.616	-5.68899774914761
1.621	-5.68443835635991
1.628	-5.67107443414117
1.638	-5.64202661379151
1.656	-5.57543382644192
1.686	-5.46586018572942
1.704	-5.4136085521655
1.72	-5.37744259549387
1.735	-5.35180966081604
1.75	-5.33326932221183
1.765	-5.32081459504421
1.78	-5.31346976245498
1.795	-5.31035477066828
1.812	-5.31098126117693
1.831	-5.31582724444879
1.853	-5.32561775960439
1.88	-5.34209790126448
1.914	-5.36761285248067
1.959	-5.40642419285585
2.019	-5.46304140826124
2.021	-5.40254660459835
2.024	-5.15564647432781
2.029	-4.32745809490908
2.037	-2.10519382045003
2.044	-0.795441585152896
2.048	-0.504227351589277
2.052	-0.420982060114512
2.055	-0.171173823633041
2.06	0.661846278580862
2.068	2.89181141585515
2.075	4.20835133357271
2.079	4.5034617663632
2.081	4.52622064551693
2.151	4.59199950120878
2.197	4.63058916914634
2.231	4.65460702265644
2.257	4.66879770553844
2.279	4.67667498682233
2.297	4.67929728995889
2.313	4.67789675088468
2.328	4.67261304020932
2.342	4.66347435203338
2.356	4.64949947470284
2.37	4.62987521215511
2.384	4.60379691955342
2.399	4.56793890072468
2.416	4.51702206744441
2.437	4.44115660823146
2.468	4.32899678260512
2.477	4.30825731322558
2.483	4.30117210333464
2.488	4.30073376624261
2.493	4.30633245214781
2.498	4.31899884284404
2.504	4.34494094898392
2.511	4.39195377715342
2.52	4.48144092268455
2.53	4.61949824876344
2.535	4.70216869740264
2.536	4.69881417078748
2.538	4.63017754565504
2.541	4.37093452963996
2.546	3.51515273364594
2.562	0.124051265324181
2.565	0
2.817	0
2.819	0.0625179975912831
2.822	0.313820898185952
2.827	1.1581977435505
2.834	3.1677279320156
2.841	4.7275169409295
2.846	5.23162066950608
2.85	5.32156315209121
2.863	5.5082078269478
2.873	5.60555943753876
2.881	5.65471170161154
2.888	5.67911458775313
2.894	5.68826754091097
2.899	5.68895121791596
2.904	5.68440262471742
2.911	5.6710505249465
2.921	5.64200871995282
2.939	5.57539096699023
2.969	5.4657212344673
2.987	5.41341844090118
3.003	5.37722508790088
3.018	5.35158415018341
3.033	5.33305172063724
3.048	5.32061811507271
3.063	5.31330439680619
3.078	5.31022736510294
3.095	5.31090167750874
3.114	5.31580336125986
3.136	5.32565725055955
3.163	5.34220918822875
3.197	5.36780142312854
3.242	5.4066919957616
3.302	5.46338337854989
3.304	5.40288190398906
3.307	5.15595016855273
3.312	4.3276557240111
3.32	2.10514177322612
3.327	0.795272142365601
3.331	0.504036293369047
3.335	0.420787015530149
3.338	0.170960752033447
3.343	-0.662117690556826
3.351	-2.89219909319039
3.358	-4.20877436352785
3.362	-4.50388667917993
3.364	-4.52664354457275
3.434	-4.59235864621531
3.48	-4.63093992935917
3.514	-4.65497279658471
3.541	-4.66963791641806
3.562	-4.67708784656597
3.58	-4.67973068026554
3.596	-4.6783460814686
3.611	-4.67307256501994
3.625	-4.66393656982993
3.639	-4.64995510250888
3.653	-4.63031242851058
3.667	-4.60420198144187
3.682	-4.56829371639857
3.699	-4.5173035539419
3.72	-4.44134043365742
3.75	-4.33197512805352
3.76	-4.30835849729475
3.766	-4.3012780091692
3.771	-4.30084460624048
3.776	-4.30644739864575
3.781	-4.31911520631418
3.787	-4.34505283625576
3.794	-4.39204865016367
3.803	-4.48149311411875
3.813	-4.61948379216059
3.818	-4.70212049322908
3.819	-4.69875932837329
3.821	-4.63010944267328
3.824	-4.37084836642447
3.829	-3.51504820747978
3.845	-0.123981488282088
3.848	6.7444224082891e-05
3.85	6.7444224082891e-05
3.852	-0.0624495104146501
3.855	-0.313748694141678
3.86	-1.15811600258673
3.867	-3.16763445383572
3.874	-4.72743065428053
3.879	-5.23155270749343
3.883	-5.32151776473587
3.896	-5.50823969536427
3.906	-5.60562775995658
3.914	-5.65478747795092
3.921	-5.67918383004034
3.927	-5.68832527584458
3.932	-5.68899774914761
3.937	-5.68443835635991
3.944	-5.67107443414117
3.954	-5.64202661379151
3.972	-5.57543382644192
4.002	-5.46586018572942
4.02	-5.4136085521655
4.036	-5.37744259549387
4.051	-5.35180966081604
4.066	-5.33326932221183
4.081	-5.32081459504421
4.096	-5.31346976245498
4.111	-5.31035477066828
4.128	-5.31098126117693
4.147	-5.31582724444879
4.169	-5.32561775960439
4.196	-5.34209790126448
4.23	-5.36761285248067
4.275	-5.40642419285585
4.335	-5.46304140826124
4.337	-5.40254660459835
4.34	-5.15564647432781
4.345	-4.32745809490908
4.353	-2.10519382045003
4.36	-0.795441585152896
4.364	-0.504227351589277
4.368	-0.420982060114512
4.371	-0.171173823633041
4.376	0.661846278580862
4.384	2.89181141585515
4.391	4.20835133357271
4.395	4.5034617663632
4.397	4.52622064551693
4.467	4.59199950120878
4.513	4.63058916914634
4.547	4.65460702265644
4.573	4.66879770553844
4.595	4.67667498682233
4.613	4.67929728995889
4.629	4.67789675088468
4.644	4.67261304020932
4.658	4.66347435203338
4.672	4.64949947470284
4.686	4.62987521215511
4.7	4.60379691955342
4.715	4.56793890072468
4.732	4.51702206744441
4.753	4.44115660823146
4.784	4.32899678260512
4.793	4.30825731322558
4.799	4.30117210333464
4.804	4.30073376624261
4.809	4.30633245214781
4.814	4.31899884284404
4.82	4.34494094898392
4.827	4.39195377715342
4.836	4.48144092268455
4.846	4.61949824876344
4.851	4.70216869740264
4.852	4.69881417078748
4.854	4.63017754565504
4.857	4.37093452963996
4.862	3.51515273364594
4.878	0.124051265324181
4.881	0
5.381	0


==> Figures/Parallel_model_approximator_orthogonality_promoting/ref1-3.tsv <==
0	0
0.501	0
0.503	0.0624422392745556
0.506	0.312284197930221
0.511	1.14548818019955
0.519	3.37630968995477
0.526	4.69406954424608
0.53	4.98995060486271
0.532	5.01309426222655
0.986	5.54344822542771
0.988	5.48334264166609
0.991	5.23700567104604
0.996	4.40964334858264
1.004	2.18816852808003
1.011	0.87858706069282
1.015	0.587379378317812
1.019	0.50413080098316
1.022	0.254289781826555
1.027	-0.578912634491576
1.035	-2.80973163898855
1.042	-4.12748930101053
1.046	-4.4233691090985
1.048	-4.44651213998406
1.502	-4.97672392387774
1.504	-4.91661771377569
1.507	-4.67027980371433
1.512	-3.84291591546916
1.52	-1.62143858946598
1.527	-0.311854930025929
1.531	-0.0206459949006357
1.533	0.000161595837467665
1.535	-0.020650861665751
1.538	-0.208011646886225
1.542	-0.749495682974301
1.548	-2.18736082488575
1.556	-4.25375592813543
1.561	-4.88343445843045
1.564	-5.01176463284638
2.019	-5.54328662952085
2.021	-5.48318104575925
2.024	-5.23684407534736
2.029	-4.40948175295333
2.037	-2.18800693217318
2.044	-0.878425464924727
2.048	-0.587217782341594
2.052	-0.503969205145692
2.055	-0.254128185989088
2.06	0.579074230329043
2.068	2.80989323482602
2.075	4.127650896848
2.079	4.42353070493597
2.081	4.44667373582152
2.535	4.97688551971521
2.537	4.91677930961316
2.54	4.6704413995518
2.545	3.84307751130663
2.553	1.62160018530345
2.56	0.312016525863396
2.564	0.0208075907381025
2.566	0
2.817	0
2.819	0.0624422392745556
2.822	0.312284197930221
2.827	1.14548818019955
2.835	3.37630968995477
2.842	4.69406954424608
2.846	4.98995060486271
2.848	5.01309426222655
3.302	5.54344822542771
3.304	5.48334264166609
3.307	5.23700567104604
3.312	4.40964334858264
3.32	2.18816852808003
3.327	0.87858706069282
3.331	0.587379378317812
3.335	0.50413080098316
3.338	0.254289781826555
3.343	-0.578912634491576
3.351	-2.80973163898855
3.358	-4.12748930101053
3.362	-4.4233691090985
3.364	-4.44651213998406
3.818	-4.97672392387774
3.82	-4.91661771377569
3.823	-4.67027980371433
3.828	-3.84291591546916
3.836	-1.62143858946598
3.843	-0.311854930025929
3.847	-0.0206459949006357
3.849	0.000161595837467665
3.851	-0.020650861665751
3.854	-0.208011646886225
3.858	-0.749495682974301
3.864	-2.18736082488575
3.872	-4.25375592813543
3.877	-4.88343445843045
3.88	-5.01176463284638
4.335	-5.54328662952085
4.337	-5.48318104575925
4.34	-5.23684407534736
4.345	-4.40948175295333
4.353	-2.18800693217318
4.36	-0.878425464924727
4.364	-0.587217782341594
4.368	-0.503969205145692
4.371	-0.254128185989088
4.376	0.579074230329043
4.384	2.80989323482602
4.391	4.127650896848
4.395	4.42353070493597
4.397	4.44667373582152
4.851	4.97688551971521
4.853	4.91677930961316
4.856	4.6704413995518
4.861	3.84307751130663
4.869	1.62160018530345
4.876	0.312016525863396
4.88	0.0208075907381025
4.882	0
5.381	0


==> Figures/Parallel_model_approximator_orthogonality_promoting/ref1-4.tsv <==
0	0
0.506	0.00153670025573138
0.51	0.00924131344011148
0.514	0.028042925975897
0.519	0.0741116863599149
0.527	0.191878865889498
0.544	0.443837606807036
0.554	0.541885995373948
0.562	0.590970596270444
0.569	0.614298451290285
0.574	0.621122368311249
0.578	0.621443033405785
0.583	0.616286384029256
0.589	0.603277224934887
0.598	0.573168927637316
0.612	0.510821157330449
0.665	0.261039924146088
0.685	0.189421157155719
0.704	0.134718529898445
0.722	0.0932470065269744
0.741	0.0584471098505368
0.76	0.0309987885223384
0.781	0.00727475411121503
0.803	-0.0119622794315735
0.828	-0.0287404699947231
0.857	-0.0434601297298451
0.891	-0.0564134840240618
0.934	-0.0686920691992849
0.993	-0.0814421030458501
1.013	-0.0833355825051436
1.04	-0.0816530057598319
1.1	-0.0688195555471163
1.146	-0.0555345913874756
1.181	-0.0417559130852467
1.21	-0.0263916113088403
1.234	-0.00960967773562071
1.256	0.0103656221568951
1.276	0.033700750204348
1.295	0.0618863070582663
1.313	0.0955095122518674
1.33	0.134941931842771
1.347	0.183323955897731
1.365	0.245758778387585
1.384	0.324926229237282
1.409	0.446111015812303
1.436	0.573317912361742
1.447	0.608467938266462
1.454	0.620178888905869
1.459	0.621705332980621
1.463	0.618037158397374
1.468	0.60648358099964
1.474	0.581143748674001
1.481	0.534048946615989
1.49	0.443962852659315
1.501	0.290596297693602
1.518	0.0431753939524722
1.524	0.00919997585245813
1.528	0.00145843348219277
1.533	-9.41516133847742e-05
1.539	-0.00162609203439779
1.543	-0.0093232333993063
1.547	-0.0281167150648436
1.552	-0.0741795272979831
1.56	-0.191960098478605
1.577	-0.444014944129985
1.587	-0.542108132446598
1.595	-0.591207320259581
1.602	-0.614533275903861
1.607	-0.621349789324747
1.611	-0.621662364221302
1.616	-0.616494511143951
1.622	-0.603472572059702
1.631	-0.573351131620354
1.645	-0.511005211129971
1.698	-0.261376620519572
1.718	-0.189797899539266
1.737	-0.135105452474432
1.755	-0.0936204759653672
1.774	-0.0587875084924541
1.793	-0.0312931425439134
1.814	-0.00751012180581068
1.836	0.0117914364291938
1.861	0.0286404777841103
1.89	0.0434341587898004
1.924	0.0564602417945155
1.967	0.0688099351697593
2.025	0.081376410081166
2.045	0.0829881730962434
2.072	0.0812537847963943
2.133	0.0682874333845147
2.179	0.0550227654706124
2.214	0.0412383206532647
2.243	0.0258547934338269
2.267	0.00904885598162419
2.289	-0.0109516216805732
2.309	-0.0343080590829157
2.328	-0.0625074277063504
2.346	-0.0961325066149676
2.363	-0.135551569832179
2.38	-0.183901269258222
2.398	-0.246279019669223
2.417	-0.325364641198834
2.442	-0.446435651116158
2.469	-0.573579854407665
2.48	-0.608732779377248
2.487	-0.620450347364378
2.492	-0.621981207860919
2.496	-0.618314996349858
2.501	-0.606760311745572
2.507	-0.581411653785515
2.514	-0.534293720165387
2.523	-0.444157966135339
2.534	-0.29071617040465
2.551	-0.0432355669575868
2.557	-0.00928011021943398
2.561	-0.00154866571861856
2.566	0
2.822	0.00153670025573138
2.826	0.00924131344011148
2.83	0.028042925975897
2.835	0.0741116863599149
2.843	0.191878865889498
2.86	0.443837606807036
2.87	0.541885995373948
2.878	0.590970596270444
2.885	0.614298451290285
2.89	0.621122368311249
2.894	0.621443033405785
2.899	0.616286384029256
2.905	0.603277224934887
2.914	0.573168927637316
2.928	0.510821157330449
2.981	0.261039924146088
3.001	0.189421157155719
3.02	0.134718529898445
3.038	0.0932470065269744
3.057	0.0584471098505368
3.076	0.0309987885223384
3.097	0.00727475411121503
3.119	-0.0119622794315735
3.144	-0.0287404699947231
3.173	-0.0434601297298451
3.207	-0.0564134840240618
3.25	-0.0686920691992849
3.309	-0.0814421030458501
3.329	-0.0833355825051436
3.356	-0.0816530057598319
3.416	-0.0688195555471163
3.462	-0.0555345913874756
3.497	-0.0417559130852467
3.526	-0.0263916113088403
3.55	-0.00960967773562071
3.572	0.0103656221568951
3.592	0.033700750204348
3.611	0.0618863070582663
3.629	0.0955095122518674
3.646	0.134941931842771
3.663	0.183323955897731
3.681	0.245758778387585
3.7	0.324926229237282
3.725	0.446111015812303
3.752	0.573317912361742
3.763	0.608467938266462
3.77	0.620178888905869
3.775	0.621705332980621
3.779	0.618037158397374
3.784	0.60648358099964
3.79	0.581143748674001
3.797	0.534048946615989
3.806	0.443962852659315
3.817	0.290596297693602
3.834	0.0431753939524722
3.84	0.00919997585245813
3.844	0.00145843348219277
3.849	-9.41516133847742e-05
3.855	-0.00162609203439779
3.859	-0.0093232333993063
3.863	-0.0281167150648436
3.868	-0.0741795272979831
3.876	-0.191960098478605
3.893	-0.444014944129985
3.903	-0.542108132446598
3.911	-0.591207320259581
3.918	-0.614533275903861
3.923	-0.621349789324747
3.927	-0.621662364221302
3.932	-0.616494511143951
3.938	-0.603472572059702
3.947	-0.573351131620354
3.961	-0.511005211129971
4.014	-0.261376620519572
4.034	-0.189797899539266
4.053	-0.135105452474432
4.071	-0.0936204759653672
4.09	-0.0587875084924541
4.109	-0.0312931425439142
4.13	-0.00751012180581068
4.152	0.0117914364291938
4.177	0.0286404777841103
4.206	0.0434341587898004
4.24	0.0564602417945155
4.283	0.0688099351697593
4.341	0.081376410081166
4.361	0.0829881730962434
4.388	0.0812537847963943
4.449	0.0682874333845147
4.495	0.0550227654706124
4.53	0.0412383206532647
4.559	0.0258547934338269
4.583	0.00904885598162419
4.605	-0.0109516216805732
4.625	-0.0343080590829157
4.644	-0.0625074277063504
4.662	-0.0961325066149676
4.679	-0.135551569832179
4.696	-0.183901269258222
4.714	-0.246279019669223
4.733	-0.325364641198834
4.758	-0.446435651116158
4.785	-0.573579854407665
4.796	-0.608732779377248
4.803	-0.620450347364378
4.808	-0.621981207860919
4.812	-0.618314996349858
4.817	-0.606760311745572
4.823	-0.581411653785515
4.83	-0.534293720165387
4.839	-0.444157966135339
4.85	-0.29071617040465
4.867	-0.0432355669575868
4.873	-0.00928011021943398
4.877	-0.00154866571861856
4.882	0
5.381	0


==> Figures/Parallel_model_approximator_orthogonality_promoting/ref1.tikz <==
% This file was created by matlab2tikz.
%
%
\begin{tikzpicture}

\begin{axis}[%
width=5cm,
height=3cm,
scale only axis,
xmin=0,
xmax=5.381,
xlabel style={font=\color{white!15!black}},
%xlabel={Time $k \cdotp T_s$ [s]},
ymin=-8,
ymax=8,
ylabel style={font=\color{white!15!black}, yshift=-.2cm},
%ylabel={Feedforward $f$},
axis background/.style={fill=white},
xmajorgrids,
xminorgrids,
ymajorgrids,
yminorgrids
]
\addplot [color=mycolor3, line width=\linewidthmodel, \linestylemodel]
  table[]{ref1-3.tsv};

\addplot [color=mycolor4,  line width=\linewidthapproximator, \linestyleapproximator]
  table[]{ref1-4.tsv};

\addplot [color=mycolor1, line width=\linewidthoptimal, \linestyleoptimal]
  table[]{ref1-1.tsv};

\addplot [color=mycolor2, line width=\linewidthfilter, \linestylefilter]
  table[]{ref1-2.tsv};

\end{axis}
\end{tikzpicture}%

==> Figures/Parallel_model_approximator_orthogonality_promoting/ref10-1.tsv <==
0	0
0.501	0
0.503	0.0142438815203008
0.506	0.0715039058749332
0.511	0.263919574463102
0.517	0.657759049118602
0.525	1.46607516909295
0.546	3.87167176540598
0.553	4.26180302200525
0.558	4.39527785270161
0.571	4.52900961045918
0.582	4.60681132415794
0.591	4.64774797710715
0.599	4.66909378688728
0.605	4.67713627727922
0.611	4.67937722472387
0.617	4.67671595631569
0.625	4.66699132401396
0.635	4.64739359300238
0.65	4.60833951486882
0.715	4.42765126036857
0.735	4.38701922629562
0.753	4.35818277156895
0.771	4.33618972863271
0.788	4.32106307147334
0.805	4.3107414658615
0.823	4.3043157027511
0.842	4.30176391793522
0.862	4.30294246399287
0.885	4.30821749549861
0.912	4.31852164879366
0.944	4.33490694238386
0.985	4.36031852062246
1.041	4.39973014768046
1.086	4.43352338212017
1.088	4.42082645128153
1.091	4.36620621452111
1.096	4.18024470984626
1.102	3.80031696089914
1.11	3.02737425024507
1.129	0.965489925283945
1.136	0.600822446919524
1.141	0.482355225234035
1.144	0.468133997160298
1.146	0.453908160469298
1.149	0.396990987929886
1.154	0.207191810987007
1.16	-0.177355484101176
1.168	-0.956476275923491
1.187	-3.03304419052354
1.194	-3.40309676853304
1.199	-3.52539697564035
1.202	-3.54191227605266
1.283	-3.60151020976892
1.333	-3.63411335804529
1.37	-3.65414154036362
1.399	-3.66594284451867
1.424	-3.67218744792557
1.445	-3.67370033766689
1.464	-3.67135578621456
1.482	-3.66516599974696
1.499	-3.65510617420391
1.516	-3.64028079953242
1.533	-3.62002281450428
1.55	-3.59372236239081
1.568	-3.55880209000516
1.588	-3.51139710573159
1.612	-3.44431114787804
1.653	-3.32804206517045
1.664	-3.3068976578268
1.672	-3.29797239054894
1.678	-3.29606776145672
1.684	-3.29921205235887
1.69	-3.30831126826077
1.697	-3.32768768106569
1.705	-3.36311106695074
1.714	-3.42201581995669
1.724	-3.51286273209157
1.731	-3.57802173241349
1.732	-3.5760985235407
1.734	-3.55857810391215
1.738	-3.46815466633696
1.743	-3.24900798664908
1.75	-2.73739705643478
1.758	-1.84831730665528
1.768	-0.789203082895914
1.776	-0.256617500513269
1.782	-0.0470370521835335
1.786	-1.15463194561016e-14
1.788	-1.15463194561016e-14
1.79	-0.0142716162346392
1.793	-0.0716431334021053
1.798	-0.26443346059609
1.804	-0.659039788684924
1.812	-1.46892965688051
1.833	-3.87917884960283
1.84	-4.27001879930209
1.845	-4.40369526077766
1.858	-4.53745535442874
1.869	-4.61514557641308
1.878	-4.65592745277715
1.886	-4.67710865577771
1.892	-4.68502058947897
1.898	-4.68713078345014
1.904	-4.68434272273123
1.912	-4.67446048622484
1.922	-4.6546906993686
1.937	-4.61543886805355
2.002	-4.43460310629918
2.022	-4.3940661056611
2.04	-4.36533884927313
2.058	-4.34346636770763
2.075	-4.3284570892015
2.092	-4.31825167006039
2.11	-4.31194430181409
2.129	-4.30950998114443
2.149	-4.31080244144633
2.172	-4.31619558678157
2.199	-4.32662145557548
2.231	-4.34312988750368
2.272	-4.3686719997582
2.328	-4.40822652079425
2.416	-4.47540665025286
2.61	-4.62924138754322
2.626	-4.64201109004069
2.628	-4.62935398918682
2.631	-4.57472028815948
2.636	-4.38853935110052
2.642	-4.00802010312083
2.65	-3.23372667553083
2.669	-1.16799142153193
2.676	-0.802626316972374
2.681	-0.68393050331373
2.684	-0.669681688528076
2.686	-0.655428126285768
2.689	-0.598399634948635
2.694	-0.408227122183438
2.7	-0.0229175924681844
2.708	0.757763384698707
2.727	2.83866935707586
2.734	3.20962300466101
2.739	3.33231026585486
2.742	3.34895379233231
3.002	3.55419965010552
3.08	3.61141214335493
3.129	3.6431750830824
3.166	3.66296411858855
3.195	3.67445468722936
3.219	3.68016244092667
3.24	3.68142235041607
3.259	3.6787791056568
3.276	3.67271321231262
3.293	3.6625077931715
3.31	3.64749851466537
3.327	3.62701504809052
3.344	3.60044741131702
3.362	3.56520558371199
3.382	3.51742250988291
3.406	3.44994885623381
3.446	3.33627418300441
3.458	3.31346085149884
3.466	3.30520226095835
3.472	3.30394955666365
3.478	3.307891224768
3.484	3.31794360228699
3.491	3.33863502503362
3.499	3.37581930595992
3.508	3.43697793606256
3.518	3.53050606557801
3.524	3.58511623400343
3.525	3.58317686937202
3.527	3.56559978015532
3.531	3.47496416455687
3.536	3.25536109643861
3.543	2.7427341385827
3.551	1.85191706692731
3.561	0.790739784042061
3.569	0.25711716873763
3.575	0.0471286395225778
3.579	-1.77635683940025e-14
3.581	-1.77635683940025e-14
3.583	0.014243881520283
3.586	0.0715039058749154
3.591	0.263919574463085
3.597	0.657759049118584
3.605	1.46607516909293
3.626	3.87167176540596
3.633	4.26180302200523
3.638	4.39527785270159
3.651	4.52900961045917
3.662	4.60681132415792
3.671	4.64774797710714
3.679	4.66909378688728
3.685	4.67713627727921
3.691	4.67937722472387
3.697	4.67671595631568
3.705	4.66699132401396
3.715	4.64739359300238
3.73	4.60833951486882
3.795	4.42765126036857
3.815	4.38701922629562
3.833	4.35818277156895
3.851	4.3361897286327
3.868	4.32106307147334
3.885	4.31074146586149
3.903	4.3043157027511
3.922	4.30176391793521
3.942	4.30294246399287
3.965	4.3082174954986
3.992	4.31852164879366
4.024	4.33490694238385
4.065	4.36031852062246
4.121	4.39973014768045
4.166	4.43352338212017
4.168	4.42082645128152
4.171	4.3662062145211
4.176	4.18024470984626
4.182	3.80031696089913
4.19	3.02737425024506
4.209	0.965489925283939
4.216	0.600822446919517
4.221	0.482355225234029
4.224	0.468133997160292
4.226	0.453908160469292
4.229	0.39699098792988
4.234	0.207191810987001
4.24	-0.177355484101182
4.248	-0.956476275923499
4.267	-3.03304419052354
4.274	-3.40309676853305
4.279	-3.52539697564036
4.282	-3.54191227605266
4.363	-3.60151020976893
4.413	-3.6341133580453
4.45	-3.65414154036363
4.479	-3.66594284451868
4.504	-3.67218744792558
4.525	-3.67370033766689
4.544	-3.67135578621456
4.562	-3.66516599974696
4.579	-3.65510617420391
4.596	-3.64028079953242
4.613	-3.62002281450429
4.63	-3.59372236239081
4.648	-3.55880209000516
4.668	-3.51139710573159
4.692	-3.44431114787804
4.733	-3.32804206517045
4.744	-3.3068976578268
4.752	-3.29797239054895
4.758	-3.29606776145673
4.764	-3.29921205235887
4.77	-3.30831126826078
4.777	-3.32768768106569
4.785	-3.36311106695075
4.794	-3.4220158199567
4.804	-3.51286273209158
4.811	-3.57802173241351
4.812	-3.57609852354071
4.814	-3.55857810391216
4.818	-3.46815466633698
4.823	-3.2490079866491
4.83	-2.73739705643479
4.838	-1.84831730665529
4.848	-0.789203082895932
4.856	-0.256617500513286
4.862	-0.0470370521835504
4.866	-2.93098878501041e-14
5.366	0


==> Figures/Parallel_model_approximator_orthogonality_promoting/ref10-2.tsv <==
0	0
0.501	0
0.503	0.0142438093671986
0.506	0.071499492202606
0.511	0.263878624454025
0.517	0.657584376018946
0.525	1.46547654182236
0.546	3.86858593033602
0.553	4.25816651740097
0.558	4.39157992964905
0.571	4.52643189447678
0.582	4.60605419630888
0.591	4.64853188623127
0.599	4.67100044531335
0.606	4.68047230841733
0.612	4.68215972314678
0.618	4.67885662006947
0.626	4.66815766324721
0.636	4.64722312190293
0.651	4.60616778816115
0.709	4.43860751393863
0.729	4.39547277999418
0.747	4.36485876825561
0.765	4.34146023943622
0.782	4.32524836477397
0.799	4.31399000759101
0.817	4.3066628784097
0.836	4.30320750147143
0.856	4.30345613218114
0.879	4.30767697391834
0.905	4.31637541378412
0.936	4.33078637919309
0.975	4.35328127621133
1.025	4.38670255353136
1.086	4.4315589384296
1.088	4.41885179031119
1.091	4.36421209165457
1.096	4.17820763289482
1.102	3.79821293399056
1.11	3.02516199426412
1.129	0.963087146837126
1.136	0.598399164584526
1.141	0.479926870305812
1.144	0.465705947611829
1.146	0.451480045759725
1.149	0.394560720777584
1.154	0.204752831905012
1.16	-0.17981135610005
1.168	-0.958957073542
1.187	-3.03551114527033
1.194	-3.4055381648003
1.199	-3.52781811974082
1.202	-3.54432075605498
1.275	-3.59750473775742
1.326	-3.63042861759479
1.365	-3.65143237195038
1.396	-3.66410601975414
1.422	-3.67081023866374
1.444	-3.67273314515702
1.464	-3.67065591109826
1.482	-3.6649294234528
1.499	-3.65547234323967
1.516	-3.64136664420331
1.533	-3.62186496626245
1.55	-3.59623522753382
1.567	-3.56387445502183
1.586	-3.51942720603023
1.608	-3.45800415830773
1.657	-3.31685010765465
1.667	-3.29982818010876
1.674	-3.29387433565396
1.68	-3.2938109682918
1.686	-3.29933106719484
1.692	-3.31133951569632
1.699	-3.33472754575989
1.707	-3.37536303175362
1.716	-3.44048059968849
1.727	-3.54894856841527
1.731	-3.58173113059981
1.732	-3.57980518689378
1.734	-3.56224271158568
1.738	-3.47159489923627
1.743	-3.2519467957392
1.75	-2.73940532581718
1.758	-1.84930895313201
1.768	-0.789436919881855
1.776	-0.256613135307767
1.782	-0.046982183997696
1.786	5.96221234667738e-05
1.788	5.96221234667738e-05
1.79	-0.0142115784720049
1.793	-0.0715774891631469
1.798	-0.264327684898205
1.804	-0.658794696998329
1.812	-1.46825355825045
1.833	-3.8760507477418
1.84	-4.26638261008778
1.845	-4.40003528789147
1.858	-4.53500906436699
1.869	-4.61456631465623
1.878	-4.65689895259949
1.886	-4.67919319756507
1.892	-4.68769029972427
1.898	-4.69014604884012
1.904	-4.68746689338545
1.911	-4.67900680302894
1.92	-4.66162409226504
1.933	-4.6279324846506
1.963	-4.53648383640674
1.989	-4.46311781431357
2.009	-4.41673379813046
2.027	-4.38327743704573
2.045	-4.35729604605689
2.063	-4.33803288597875
2.08	-4.32521256977076
2.098	-4.3164876115876
2.116	-4.311954697115
2.136	-4.31096752455541
2.158	-4.31385055689474
2.183	-4.3210717516195
2.213	-4.33389726703964
2.249	-4.35355559600267
2.295	-4.3831580176788
2.356	-4.42706051871698
2.445	-4.49600447900562
2.593	-4.61581961630561
2.626	-4.64291505197421
2.628	-4.63030618420005
2.631	-4.57574487949027
2.636	-4.38968325939397
2.642	-4.00930253181134
2.65	-3.23518321582204
2.669	-1.16975181651137
2.676	-0.804426510264094
2.681	-0.68573704467989
2.684	-0.671484718155903
2.686	-0.657229189725315
2.689	-0.600200874176178
2.694	-0.410035126118792
2.7	-0.0247411356705358
2.708	0.755910917090499
2.727	2.83686798855979
2.734	3.20795172662799
2.739	3.3307646716643
2.742	3.34749469450058
2.925	3.49664550291632
3.024	3.57305307300634
3.088	3.61814878715233
3.134	3.6463587442447
3.17	3.66429228663315
3.199	3.6747483146118
3.223	3.67964941675457
3.244	3.68027083167878
3.263	3.67711014277828
3.281	3.67011192967604
3.298	3.65921185720703
3.315	3.6434047954971
3.332	3.6219353506386
3.349	3.59409361411927
3.367	3.55709108103012
3.386	3.50956662868337
3.411	3.43616836968827
3.445	3.33644748295697
3.457	3.31205596624177
3.465	3.30286255535609
3.471	3.30100287912872
3.476	3.30344986656422
3.482	3.31196647474473
3.488	3.32742659989933
3.495	3.35538546382102
3.504	3.40880742425139
3.514	3.49294250768081
3.524	3.58882558884173
3.525	3.58688411031961
3.527	3.56926607352624
3.531	3.47840769521955
3.536	3.25830405207207
3.543	2.74474602934229
3.551	1.85291073668566
3.561	0.790974196947761
3.569	0.257112911840484
3.575	0.0470737808057384
3.579	-5.96221234667738e-05
3.581	-5.96221234667738e-05
3.583	0.0141838445048599
3.586	0.071438273574878
3.591	0.263813888818253
3.597	0.65751431614444
3.605	1.46540025398528
3.626	3.86854743475973
3.633	4.25816852453508
3.638	4.3916166060956
3.651	4.52655170443798
3.662	4.60621406227085
3.671	4.64870077620239
3.679	4.67116277540973
3.686	4.68062155656943
3.692	4.68229509744007
3.698	4.67897782652418
3.706	4.6682624202107
3.716	4.64731510831377
3.731	4.60626170374929
3.789	4.43885714365482
3.809	4.39577253829058
3.827	4.36518619834667
3.845	4.34179739879339
3.862	4.32557946083169
3.879	4.3143025643448
3.897	4.30694523070396
3.916	4.30344963575027
3.936	4.30365028431871
3.959	4.30781281696589
3.985	4.31644555969222
4.016	4.33078287513505
4.054	4.35257490322799
4.103	4.38512797744285
4.166	4.43130962361627
4.168	4.41860219837211
4.171	4.36396719158067
4.176	4.17798413548132
4.182	3.79803675484053
4.19	3.02508156861825
4.209	0.963227837588755
4.216	0.598570508154515
4.221	0.480105658178627
4.224	0.465883638373652
4.226	0.451657452925978
4.229	0.394741150957838
4.234	0.204947336123801
4.24	-0.179586112467628
4.248	-0.958671998242978
4.267	-3.03510825252014
4.274	-3.40512492868036
4.279	-3.5274049241105
4.282	-3.54391023994131
4.355	-3.5971540074076
4.406	-3.63008674384984
4.445	-3.65107566859271
4.476	-3.6637254747038
4.502	-3.67040440162218
4.524	-3.67230542416973
4.544	-3.67021129971438
4.562	-3.66447525578585
4.579	-3.65501709310489
4.596	-3.64092104070839
4.613	-3.62144256110399
4.63	-3.59585169775967
4.647	-3.56354606817432
4.666	-3.51917706486483
4.688	-3.45785515877729
4.737	-3.31683939047675
4.747	-3.29981478323312
4.754	-3.29385411397617
4.76	-3.29378332503395
4.766	-3.29929626077247
4.772	-3.31129964817179
4.779	-3.33468690523574
4.787	-3.37533126583521
4.796	-3.44047331754967
4.807	-3.54898852522259
4.811	-3.58179078127339
4.812	-3.57986994066918
4.814	-3.56231765368704
4.818	-3.47168905934834
4.823	-3.25205992102349
4.83	-2.73953012318829
4.838	-1.84942346721388
4.848	-0.789521964009986
4.856	-0.256680570019635
4.862	-0.0470431160272078
4.866	3.31758256422177e-08
5.366	0


==> Figures/Parallel_model_approximator_orthogonality_promoting/ref10-3.tsv <==
0	0
0.501	0
0.503	0.0142265489439408
0.506	0.0711493770545166
0.511	0.26098269135834
0.517	0.645640619094737
0.525	1.42509430990536
0.544	3.50365093180404
0.551	3.87477045854551
0.556	3.99788974185196
0.559	4.01490834561624
1.086	4.50642521839612
1.088	4.49406428130819
1.091	4.43993987477578
1.096	4.25477060696955
1.102	3.87570955205749
1.11	3.10371838709185
1.129	1.04288539653405
1.136	0.678295675534585
1.141	0.559840554722994
1.144	0.545620454591267
1.146	0.531394508775509
1.149	0.474472585423721
1.154	0.28464077904356
1.16	-0.10001533916932
1.168	-0.879466617543923
1.187	-2.958017509349
1.194	-3.32913492508862
1.199	-3.45225270046589
1.202	-3.46927039938447
1.729	-3.96062834021676
1.731	-3.94826680011052
1.734	-3.89414148912001
1.739	-3.70897071328227
1.745	-3.32990784876022
1.753	-2.55791427130493
1.772	-0.497075550615979
1.779	-0.132483718566723
1.784	-0.0140270900011865
1.787	0.000193915004961021
1.789	-0.00455713119549195
1.792	-0.0473276579202002
1.796	-0.170937074555932
1.802	-0.499171444493132
1.809	-1.09900869765206
1.819	-2.33332704105318
1.829	-3.36141237858851
1.837	-3.84321851172468
1.842	-3.99029942416818
1.845	-4.02159763679778
2.626	-4.75148173390193
2.628	-4.73909698960229
2.631	-4.68486758807377
2.636	-4.49933842487381
2.642	-4.119540071845
2.65	-3.34604678397856
2.669	-1.28120356295615
2.676	-0.915904852333288
2.681	-0.797219737108788
2.684	-0.782972340687656
2.686	-0.768718956520015
2.689	-0.711686590621688
2.694	-0.521485809993226
2.7	-0.136081499893091
2.708	0.644886427344693
2.727	2.7274820487029
2.734	3.09932116434775
2.739	3.22267801266328
2.742	3.23972845558132
3.522	3.96834058299935
3.524	3.95595497356279
3.527	3.90172427349629
3.532	3.7161929452338
3.538	3.3363919959616
3.546	2.56289524532722
3.565	0.498043799953432
3.572	0.132742059686118
3.577	0.0140547802316533
3.58	-0.000193915004961021
3.582	0.00454789823996915
3.585	0.0472353067747688
3.589	0.170604507631825
3.595	0.49820100374963
3.602	1.09687256446487
3.612	2.3287921980881
3.622	3.35487960891255
3.63	3.83574942453507
3.635	3.98254450783977
3.638	4.01378189675816
4.166	4.50623130339116
4.168	4.49387036616447
4.171	4.43974595977082
4.176	4.25457669196459
4.182	3.87551563705253
4.19	3.10352447208689
4.209	1.04269148152909
4.216	0.678101760529624
4.221	0.559646639718033
4.224	0.545426539586306
4.226	0.531200593770548
4.229	0.47427867041876
4.234	0.284446864038599
4.24	-0.100209254174281
4.248	-0.879660532548883
4.267	-2.95821142435396
4.274	-3.32932884009358
4.279	-3.45244661547085
4.282	-3.46946431438943
4.809	-3.96082225522172
4.811	-3.94846071511548
4.814	-3.89433540412497
4.819	-3.70916462828723
4.825	-3.33010176376518
4.833	-2.55810818630989
4.852	-0.49726946562094
4.859	-0.132677633571684
4.864	-0.0142210050061475
4.867	0
5.366	0


==> Figures/Parallel_model_approximator_orthogonality_promoting/ref10-4.tsv <==
0	0
0.509	0.00147342596244115
0.514	0.00639179708374282
0.519	0.0170209589367412
0.525	0.0403822319170022
0.532	0.0867816288292671
0.541	0.176513173513737
0.571	0.500333106761044
0.581	0.564687549554267
0.59	0.600936960514767
0.597	0.616276220323047
0.603	0.621537736882756
0.608	0.621040910776477
0.614	0.615371413994438
0.622	0.600647444598446
0.632	0.573438091139014
0.647	0.520889697021474
0.72	0.24862452236904
0.742	0.187037415000389
0.763	0.138572208004242
0.784	0.0989397294281877
0.805	0.0667342794703769
0.827	0.0395023936321763
0.851	0.01583417927427
0.876	-0.00362623446490229
0.904	-0.0206863976483804
0.936	-0.0357238246799714
0.974	-0.0492963062491727
1.02	-0.0616688159345067
1.08	-0.0738164628029434
1.123	-0.0795965480273795
1.166	-0.0795918395144151
1.194	-0.0764032397116816
1.26	-0.0636862178871089
1.311	-0.0503769779872298
1.351	-0.0362566903153327
1.384	-0.0207751543874792
1.412	-0.00368340204870599
1.437	0.0158058488170818
1.46	0.0383988472190913
1.482	0.0653861918562093
1.503	0.0972968062807933
1.523	0.134510458315889
1.543	0.179617312351202
1.563	0.233723181669464
1.585	0.304372935608485
1.61	0.397660923711612
1.657	0.576639291702628
1.669	0.607125929378827
1.677	0.61893798513397
1.683	0.621917105134273
1.688	0.619827735375093
1.694	0.61105230708432
1.7	0.594621282091158
1.707	0.564750348831577
1.716	0.508025234060484
1.726	0.420029001518946
1.74	0.25959723900663
1.756	0.0868130322572283
1.764	0.0355030633783526
1.771	0.0118551035489451
1.777	0.0027788670853921
1.784	-6.32359984642505e-05
1.797	-0.00223967084580945
1.802	-0.00813180951350745
1.807	-0.0201848291111011
1.813	-0.0458453125650387
1.82	-0.0955789385850574
1.83	-0.200065443277839
1.855	-0.476814322486594
1.866	-0.554786867267558
1.875	-0.595306040151558
1.882	-0.613552809488514
1.888	-0.620978254834737
1.893	-0.622047409220699
1.899	-0.617978799819281
1.906	-0.606990584301411
1.915	-0.585055899524598
1.928	-0.542628493832613
1.952	-0.448801276911323
1.988	-0.310471975435723
2.011	-0.235923709141411
2.033	-0.1765547217854
2.054	-0.129991048111957
2.075	-0.0919759520571635
2.096	-0.0611004556129222
2.119	-0.0339263486331625
2.143	-0.0114210283720144
2.169	0.00778118159308949
2.198	0.0244557277061137
2.231	0.0390503678287351
2.27	0.0521720729305901
2.319	0.0645884234487779
2.383	0.076816629120076
2.475	0.0903889469891075
2.626	0.108566681927719
2.667	0.111433675765911
2.719	0.110185588147671
2.837	0.0971890237465427
2.961	0.0807542664757035
3.038	0.0671317884728557
3.093	0.0538638192209424
3.135	0.0401171191471326
3.169	0.0253018778473093
3.198	0.00881444431348122
3.224	-0.0101724671310812
3.248	-0.0324303241444568
3.27	-0.0580146313452659
3.291	-0.0882747171909042
3.311	-0.123605089792013
3.331	-0.166526724955946
3.351	-0.218207853799532
3.372	-0.282789665119347
3.396	-0.369225387244812
3.455	-0.590390788163752
3.465	-0.612222652026973
3.472	-0.620443017957673
3.478	-0.621658156032333
3.483	-0.617865672046685
3.489	-0.606768219186436
3.496	-0.583729261077458
3.504	-0.542715490411743
3.513	-0.476595712858792
3.524	-0.367129384721068
3.553	-0.0575774034716314
3.56	-0.0233447281111472
3.566	-0.00790658128456911
3.572	-0.00135283797967034
3.579	0.000134292881494247
3.589	0.00160417641015886
3.594	0.00651836961591545
3.599	0.0171430431835544
3.605	0.0404998589699552
3.612	0.0868981322971329
3.621	0.176647789201702
3.651	0.500646831812287
3.661	0.565039046147906
3.67	0.601299718358203
3.677	0.616635128269883
3.683	0.621887098319743
3.688	0.621379602355102
3.694	0.615695921179662
3.702	0.600953818494739
3.712	0.573727852630532
3.727	0.521174478072624
3.8	0.249097881116636
3.822	0.187552879988139
3.843	0.139103060402493
3.864	0.0994631560699002
3.885	0.0672317358888641
3.907	0.039958343712784
3.931	0.0162346028769615
3.956	-0.00328881010596493
3.984	-0.0204198572258134
4.016	-0.035533413524889
4.054	-0.0491854255414754
4.1	-0.0616371031445491
4.16	-0.0738648889624827
4.2	-0.0791834762442392
4.242	-0.0793104113609413
4.27	-0.0764385817909945
4.333	-0.0646707366724186
4.385	-0.051634811616653
4.426	-0.0377199083906667
4.46	-0.0223273007103391
4.489	-0.00514242245612451
4.515	0.0146829933858639
4.538	0.0368593647417272
4.56	0.0633285549646931
4.581	0.0946111769785656
4.601	0.131088108389361
4.621	0.175317888683852
4.641	0.22842688522699
4.662	0.294517192945575
4.686	0.382336622478277
4.74	0.585627055554943
4.751	0.611032971253088
4.758	0.620034226021817
4.764	0.62207783324725
4.769	0.619092332624404
4.775	0.609102792720056
4.781	0.591315528149058
4.789	0.55418883034134
4.798	0.49271732927195
4.809	0.388792312841514
4.842	0.045708175958624
4.849	0.0170563286359648
4.855	0.00503716504973806
4.861	0.000617199290529946
4.872	0
5.366	0


==> Figures/Parallel_model_approximator_orthogonality_promoting/ref13-1.tsv <==
0	0
0.000999999999976353	0
0.00200000000000955	5
0.0029999999999859	15.0199962006332
0.0040000000000191	30.0797574468498
0.00499999999999545	50.1962623195525
0.00599999999997181	75.3715028317242
0.007000000000005	105.564809130895
0.00900000000001455	180.658935208185
0.0129999999999768	360.320838693463
0.0149999999999864	425.437753663379
0.0160000000000196	450.520601345864
0.0169999999999959	470.610116605961
0.0179999999999723	485.704020534775
0.0190000000000055	495.801003357519
0.0199999999999818	500.900000520865
0.0310000000000059	502
0.0319999999999823	497.1
0.0330000000000155	487.199
0.0339999999999918	472.296
0.035000000000025	452.39
0.0360000000000014	427.48
0.0369999999999777	397.565
0.0389999999999873	322.716
0.0430000000000064	142.916
0.0450000000000159	77.965
0.0459999999999923	52.98
0.0470000000000255	32.99
0.0480000000000018	17.996
0.0489999999999782	7.99900000000002
0.0500000000000114	3
0.33499999999998	3
0.336000000000013	-2
0.336999999999989	-12.001
0.338000000000022	-27.004
0.338999999999999	-47.01
0.339999999999975	-72.02
0.341000000000008	-102.035
0.343000000000018	-177.084
0.34699999999998	-357.284
0.34899999999999	-422.435
0.350000000000023	-447.52
0.350999999999999	-467.61
0.351999999999975	-482.704
0.353000000000009	-492.801
0.353999999999985	-497.9
0.365000000000009	-498.999999921676
0.365999999999985	-494.099999479135
0.367000000000019	-484.198996642481
0.367999999999995	-469.295979465225
0.369000000000028	-449.389883394039
0.370000000000005	-424.479398654136
0.370999999999981	-394.562246336621
0.37299999999999	-319.679161306537
0.37700000000001	-139.341064791815
0.379000000000019	-74.4351908691048
0.379999999999995	-49.6284971682758
0.380999999999972	-29.8037376804475
0.382000000000005	-14.9202425531502
0.382999999999981	-4.98000379936678
0.384000000000015	-0
0.461000000000013	-0


==> Figures/Parallel_model_approximator_orthogonality_promoting/ref13-2.tsv <==
0	0
0.000999999999976353	0
0.00200000000000955	5.00006630263795
0.0029999999999859	15.0198453153981
0.0040000000000191	30.0785909327897
0.00499999999999545	50.1930591227874
0.00599999999997181	75.3667313893006
0.007000000000005	105.558398432409
0.00900000000001455	180.56536191141
0.0129999999999768	359.805875527364
0.0149999999999864	424.82623417416
0.0160000000000196	449.88418267529
0.0169999999999959	469.960596392316
0.0179999999999723	485.050722646022
0.0190000000000055	495.15148873387
0.0199999999999818	500.26070110853
0.0310000000000059	501.537834211843
0.0319999999999823	496.65927601088
0.0330000000000155	486.78508225639
0.0339999999999918	471.914578617941
0.035000000000025	452.047391414191
0.0360000000000014	427.183495852095
0.0369999999999777	397.323278292414
0.0389999999999873	322.617774941947
0.0430000000000064	143.170752129187
0.0450000000000159	78.1564054288548
0.0459999999999923	53.1096775659174
0.0470000000000255	33.096303365894
0.0480000000000018	18.1110108544393
0.0489999999999782	8.13121889701489
0.0500000000000114	3.14330997007278
0.153999999999996	3.13061486819515
0.192999999999984	3.12620134962538
0.225999999999999	3.12276018031145
0.255999999999972	3.11993172347877
0.283999999999992	3.11759889679973
0.310000000000002	3.11573581090846
0.33499999999998	3.11424996910921
0.336000000000013	-1.87891804961367
0.336999999999989	-11.8583425478906
0.338000000000022	-26.8149905925218
0.338999999999999	-46.7497312777074
0.339999999999975	-71.6766723363331
0.341000000000008	-101.606811145586
0.343000000000018	-176.46989693723
0.34699999999998	-356.272975106035
0.34899999999999	-421.315028911415
0.350000000000023	-446.366399087904
0.350999999999999	-466.434643501189
0.351999999999975	-481.517493534472
0.353000000000009	-491.612934294596
0.353999999999985	-496.71921999131
0.365000000000009	-497.99166248848
0.365999999999985	-493.115397273724
0.367000000000019	-483.246244533693
0.367999999999995	-468.383539640902
0.369000000000028	-448.526827974742
0.370000000000005	-423.675675981178
0.370999999999981	-393.829073795828
0.37299999999999	-319.131162524331
0.37700000000001	-139.272031941114
0.379000000000019	-74.4392048677242
0.379999999999995	-49.6354792983329
0.380999999999972	-29.8067316981712
0.382000000000005	-14.921108410675
0.382999999999981	-4.98122248540579
0.384000000000015	-0.00202890177700965
0.461000000000013	-0.00202890177700965


==> Figures/Parallel_model_approximator_orthogonality_promoting/ref13-3.tsv <==
0	0
0.000999999999976353	0
0.00200000000000955	5.00018458993253
0.0029999999999859	15.0017230088163
0.0040000000000191	30.0057844963162
0.00499999999999545	50.0135382927436
0.00599999999997181	75.0261536390563
0.007000000000005	105.044799776859
0.00900000000001455	180.10486139658
0.0129999999999768	360.345354818595
0.0149999999999864	425.524309993216
0.0160000000000196	450.624618540635
0.0169999999999959	470.730588748164
0.0179999999999723	485.841051380001
0.0190000000000055	495.954837199729
0.0199999999999818	501.070776970259
0.0310000000000059	502.356949845038
0.0319999999999823	497.47369044973
0.0330000000000155	487.589077290121
0.0339999999999918	472.701941126528
0.035000000000025	452.81111271866
0.0360000000000014	427.915422825485
0.0369999999999777	398.013702205544
0.0389999999999873	323.187491815337
0.0430000000000064	143.414701628122
0.0450000000000159	78.4695984587224
0.0459999999999923	53.4862160108373
0.0470000000000255	33.4971719675335
0.0480000000000018	18.5036355645509
0.0489999999999782	8.50677603829843
0.0500000000000114	3.50776262588204
0.33499999999998	3.5083152836462
0.336000000000013	-1.49186736728007
0.336999999999989	-11.4934038467462
0.338000000000022	-26.4974633949722
0.338999999999999	-46.5052152528247
0.339999999999975	-71.5178286595961
0.341000000000008	-101.536472858556
0.343000000000018	-176.596530599913
0.34699999999998	-356.837016265508
0.34899999999999	-422.015967561477
0.350000000000023	-447.116274169912
0.350999999999999	-467.222242438308
0.351999999999975	-482.332703130876
0.353000000000009	-492.446487011183
0.353999999999985	-497.562424842705
0.365000000000009	-498.848576386839
0.365999999999985	-493.965315052241
0.367000000000019	-484.080699953742
0.367999999999995	-469.193561851121
0.369000000000028	-449.302731503512
0.370000000000005	-424.407039672177
0.370999999999981	-394.505317112183
0.37299999999999	-319.679102843225
0.37700000000001	-139.906304899756
0.379000000000019	-74.9611978529582
0.379999999999995	-49.9778134646774
0.380999999999972	-29.9887674838509
0.382000000000005	-14.9952291407149
0.382999999999981	-4.99836767503251
0.384000000000015	0.00064767611655725
0.461000000000013	0.00064767611655725


==> Figures/Parallel_model_approximator_orthogonality_promoting/ref13-4.tsv <==
0	0
0.002	-0.000118287294592956
0.003	0.0181223065818414
0.004	0.0728064364735754
0.005	0.179520830043828
0.00700000000000001	0.513598655550344
0.00800000000000001	0.586953849221738
0.00900000000000001	0.460500514830571
0.012	-0.384286799381302
0.013	-0.539479291230395
0.014	-0.635813066506029
0.015	-0.698075819055767
0.016	-0.740435865344664
0.017	-0.769992355847253
0.018	-0.7903287339788
0.019	-0.803348465859407
0.02	-0.810075861729267
0.023	-0.812696570768404
0.031	-0.819115633195054
0.032	-0.81441443885025
0.033	-0.803995033730286
0.034	-0.787362508586957
0.035	-0.763721304468636
0.036	-0.731926973389304
0.037	-0.690423913129604
0.038	-0.63718433709043
0.039	-0.569716873390796
0.04	-0.485455096733982
0.042	-0.29597362534492
0.043	-0.243949498935077
0.044	-0.251936779757822
0.046	-0.376538444919894
0.047	-0.400868601639427
0.048	-0.392624710111602
0.049	-0.375557141283507
0.05	-0.364452655809287
0.154	-0.377349429292058
0.193	-0.381838574713795
0.226	-0.38534373597934
0.256	-0.388230367313521
0.284	-0.390617490193943
0.31	-0.39253099398646
0.335	-0.394065314536991
0.336	-0.387050682333592
0.337	-0.364938701144381
0.338	-0.317527197549521
0.339	-0.244516024882771
0.342	0.0231382241371412
0.344	0.241507928771694
0.346	0.47320900573817
0.347	0.564041159472845
0.348	0.639475909936331
0.349	0.700938650061343
0.35	0.749875082008621
0.351	0.787598937118161
0.352	0.815209596403285
0.353	0.833552716586798
0.354	0.84320485139506
0.365	0.856913898358969
0.366	0.849917778516925
0.367	0.834455420048572
0.368	0.810022210218474
0.369	0.77590352876947
0.37	0.73136369099975
0.371	0.676243316354587
0.373	0.547940318894053
0.374	0.499814612010755
0.375	0.493182373760795
0.376	0.554101859749028
0.377	0.634272958642246
0.378	0.639396176133711
0.379	0.521992985233959
0.381	0.182035785679704
0.382	0.0741207300398601
0.383	0.0171451896266851
0.384	-0.00267657789359754
0.461	-0.00267657789359765


==> Figures/SmoothStribeck-1.tsv <==
-1	-1.00000007832384
-0.504	-0.504802649158501
-0.44	-0.442520256958335
-0.4	-0.405099031370298
-0.371	-0.37944680162123
-0.348	-0.360550841796127
-0.329	-0.346350858464105
-0.313	-0.335732274467321
-0.299	-0.327732340590071
-0.286	-0.321643514687076
-0.275	-0.317706048268309
-0.265	-0.315264098261824
-0.256	-0.314132674639149
-0.247	-0.314149623048981
-0.239	-0.315247087752152
-0.231	-0.317479448608627
-0.223	-0.320966369546015
-0.215	-0.325834721815256
-0.207	-0.332217402664822
-0.199	-0.340251486275156
-0.191	-0.350075490868516
-0.183	-0.36182548202251
-0.175	-0.375629649199558
-0.167	-0.391600884857443
-0.158	-0.41226648414041
-0.149	-0.43584898022481
-0.139	-0.465431035900784
-0.128	-0.501776560234631
-0.114	-0.552507492260544
-0.0900000000000001	-0.640286326856265
-0.083	-0.661774023350397
-0.077	-0.676716574797532
-0.073	-0.684256129169308
-0.069	-0.689374374890834
-0.0660000000000001	-0.691349596227019
-0.0640000000000001	-0.69166521794374
-0.0620000000000001	-0.691105863237899
-0.0600000000000001	-0.689606215877153
-0.0569999999999999	-0.685447724310799
-0.054	-0.678795412099064
-0.0509999999999999	-0.669420565183861
-0.0469999999999999	-0.652298718482559
-0.0429999999999999	-0.62943600592891
-0.0390000000000001	-0.600389520502637
-0.034	-0.554863837035739
-0.0290000000000001	-0.498748375685591
-0.0230000000000001	-0.417518694393458
-0.016	-0.305072745723487
-0.00700000000000012	-0.138707160259015
0.018	0.338975202909283
0.0250000000000001	0.446238969885785
0.0310000000000001	0.522473789325132
0.0370000000000001	0.583433342320822
0.042	0.622769647099813
0.0469999999999999	0.652298718482559
0.0509999999999999	0.669420565183861
0.0549999999999999	0.681304093296478
0.0580000000000001	0.68709966307262
0.0609999999999999	0.690477713449284
0.0629999999999999	0.69149896025578
0.0649999999999999	0.691612757164644
0.0669999999999999	0.690883641892128
0.0700000000000001	0.688346249903946
0.073	0.684256129169308
0.077	0.676716574797532
0.0820000000000001	0.664522505351108
0.0880000000000001	0.646778496736905
0.097	0.615975486828523
0.116	0.545046365279958
0.131	0.491501898503089
0.142	0.456192379494572
0.152	0.427663554808316
0.161	0.405055434712266
0.17	0.385351470827447
0.179	0.368463276230728
0.187	0.355701465797959
0.195	0.34493113178428
0.203	0.336019356384863
0.211	0.32882827482382
0.219	0.323219683980253
0.227	0.319058317499179
0.235	0.316214106157102
0.243	0.314563669421095
0.251	0.313991228090371
0.26	0.314501997845993
0.27	0.316339175175044
0.28	0.3193447319358
0.291	0.32381548869547
0.304	0.330432878298551
0.318	0.338897604847422
0.334	0.349938308893394
0.353	0.364519640856839
0.375	0.382881449863653
0.403	0.407838102613498
0.439	0.441565325956622
0.49	0.491032508778252
0.578	0.578209540137325
0.845	0.845001469141279
1	1.00000007832384


==> Figures/SmoothStribeck-2.tsv <==
-1	-1
1	1


==> Figures/SmoothStribeck-3.tsv <==
-1	-7.83238376378392e-08
-0.523	-0.000569593473477514
-0.459	-0.00179793064009304
-0.419	-0.0036526649593065
-0.39	-0.00607227136905086
-0.366	-0.00920934799562079
-0.346	-0.0129879753843345
-0.329	-0.0173508584641049
-0.314	-0.0223533374383231
-0.3	-0.0282576011932942
-0.287	-0.0350599004757139
-0.275	-0.0427060482683095
-0.264	-0.0510859409082451
-0.253	-0.061003752772341
-0.243	-0.071563669421095
-0.233	-0.0838085476930592
-0.223	-0.0979663695460153
-0.213	-0.114283123147458
-0.203	-0.133019356384863
-0.193	-0.154444156825268
-0.183	-0.17882548202251
-0.173	-0.206415352243618
-0.163	-0.237427847238204
-0.153	-0.27200706445617
-0.142	-0.314192379494572
-0.13	-0.364898490349757
-0.115	-0.433770952701306
-0.089	-0.554563091509982
-0.081	-0.586175288279567
-0.075	-0.60576184979275
-0.0700000000000001	-0.618346249903946
-0.0660000000000001	-0.625349596227019
-0.0629999999999999	-0.62849896025578
-0.0609999999999999	-0.629477713449284
-0.0589999999999999	-0.629483006017303
-0.0569999999999999	-0.628447724310799
-0.0549999999999999	-0.626304093296479
-0.052	-0.620862026796785
-0.0489999999999999	-0.612546879828544
-0.046	-0.601139806946134
-0.042	-0.580769647099813
-0.038	-0.55411810439557
-0.0330000000000001	-0.511493581188269
-0.028	-0.458249040963397
-0.022	-0.380563296022256
-0.0150000000000001	-0.272638954891571
-0.00600000000000001	-0.113184096127772
0.016	0.289072745723487
0.0230000000000001	0.394518694393458
0.0290000000000001	0.46974837568559
0.034	0.520863837035739
0.0390000000000001	0.561389520502636
0.0429999999999999	0.58643600592891
0.0469999999999999	0.605298718482559
0.0509999999999999	0.618420565183861
0.054	0.624795412099064
0.0569999999999999	0.628447724310799
0.0589999999999999	0.629483006017303
0.0609999999999999	0.629477713449284
0.0629999999999999	0.62849896025578
0.0660000000000001	0.625349596227019
0.069	0.620374374890834
0.073	0.611256129169308
0.0780000000000001	0.596503413352729
0.0840000000000001	0.574935208185042
0.0920000000000001	0.541565820605054
0.105	0.4813825398727
0.13	0.364898490349757
0.143	0.310181138819861
0.155	0.26480240398684
0.166	0.227754381522971
0.176	0.197787735314264
0.186	0.171185150228576
0.196	0.147718321526148
0.206	0.127128511839653
0.216	0.109146137594208
0.226	0.0935038484360249
0.236	0.0799449671637542
0.246	0.0682286401172929
0.256	0.0581326746391491
0.267	0.0486577850793217
0.278	0.040657871596063
0.29	0.0333633474826713
0.303	0.0268781453485061
0.317	0.0212527185902434
0.332	0.0164894275390175
0.349	0.0123376704030937
0.368	0.00889659565730283
0.391	0.00596729400056795
0.418	0.0037175599939534
0.453	0.00200066229191687
0.502	0.000832090789195883
0.583	0.000191239893140294
0.802	3.29514458319302e-06
1	7.83238376378392e-08


==> Figures/SmoothStribeck-4.tsv <==
-0.6	-1
-0.6	1


==> Figures/SmoothStribeck-5.tsv <==
0.6	-1
0.6	1

